Lost in Siting: The Hidden Carbon Cost of Inequitable Residential Solar Installations

The declining cost of solar photovoltaics (PV) combined with strong federal and state-level incentives have resulted in a high number of residential solar PV installations in the US. However, these installations are concentrated in particular regions, such as California, and demographics, such as high-income Asian neighborhoods. This inequitable distribution creates an illusion that further increasing residential solar installations will become increasingly challenging. Furthermore, while the inequity in solar installations has received attention, no prior comprehensive work has been done on understanding whether our current trajectory of residential solar adoption is energy- and carbon-efficient. In this paper, we reveal the hidden energy and carbon cost of the inequitable distribution of existing installations. Using US-based data on carbon offset potential, the amount of avoided carbon emissions from using rooftop PV instead of electric grid energy, and the number of existing solar installations, we surprisingly observe that locations and demographics with a higher carbon offset potential have fewer existing installations. For instance, neighborhoods with relatively higher black population have 7.4% higher carbon offset potential than average but 36.7% fewer installations; lower-income neighborhoods have 14.7% higher potential and 47% fewer installations. We propose several equity- and carbon-aware solar siting strategies. In evaluating these strategies, we develop Sunsight, a toolkit that combines simulation/visualization tools and our relevant datasets, which we are releasing publicly. Our projections show that a multi-objective siting strategy can address two problems at once; namely, it can improve societal outcomes in terms of distributional equity and simultaneously improve the carbon-efficiency (i.e., climate impact) of current installation trends by up to 39.8%.

==> results/Data/State_Data/cleaned_combined_by_state.csv <==
State,State code,Clean,Bioenergy,Coal,Gas,Fossil,Solar,Hydro,Nuclear,Wind,Other Renewables,Other Fossil,Total Generation,Clean_prop,Bioenergy_prop,Coal_prop,Gas_prop,Fossil_prop,Solar_prop,Hydro_prop,Nuclear_prop,Wind_prop,Other Renewables_prop,Other Fossil_prop,Total Generation_prop,Democrat,Republican,Total,Democrat_prop,Republican_prop,Total_Population,total_households,Median_income,per_capita_income,households_below_poverty_line,black_population,white_population,asian_population,native_population,black_prop,white_prop,asian_prop,yearly_sunlight_kwh_kw_threshold_avg,existing_installs_count,carbon_offset_metric_tons,carbon_offset_metric_tons_per_panel,carbon_offset_metric_tons_per_capita,existing_installs_count_per_capita,panel_utilization
Alabama,AL,56608.38,3190.15,25943.99,62217.45,88202.31,916.36,10188.21,42313.66,0.0,0.0,40.87,144810.69,0.39091299129919205,0.022029796280923736,0.17915797514672432,0.429646803008811,0.6090870087008079,0.006327985868999036,0.0703553722449634,0.2921998369043059,0.0,0.0,0.00028223054527259,1.0,849624,1441170,2323282,0.3656999021212233,0.620316431668648,15369.081545064379,5982.793991416309,64645.875536480686,33832.3347639485,2249.3605150214594,4451.5751072961375,9683.30042918455,276.2274678111588,49.09012875536481,0.28630404333005205,0.6366403118984578,0.014708308630746585,1080.9472252661178,2.7566238094382003,8.156960447733107,0.20151440894625397,8.156960447733107,0.0001957980747964444,5.492847366783369e-06
Alaska,AK,1909.27,40.84,726.93,3229.38,4800.59,15.72,1713.43,0.0,139.28,0.0,844.28,6709.86,0.2845469205020671,0.006086565144429244,0.1083375808139067,0.48128873031628083,0.7154530794979329,0.0023428208636245766,0.2553600224147747,0.0,0.020757512079238614,0.0,0.12582676836774537,1.0,153778,189951,359530,0.4277195227102049,0.5283314327038078,21026.6,7892.2,90125.2,44309.8,1983.8,1156.2666666666667,12328.6,1986.4,1726.9333333333334,0.0565920325463333,0.6123762740261665,0.08052941731657534,728.1666666666665,6.0552202450108075,1.826198412397971,0.0821994471620758,1.826198412397971,0.00027832320836834425,1.6596894525492333e-05
Arizona,AZ,50169.07,204.27,13449.47,45053.25,58523.72,11063.08,5394.58,31942.79,1564.35,0.0,21.0,108692.79,0.4615675979979905,0.0018793334866093695,0.12373838227908217,0.414500814635451,0.5384324020020096,0.10178301615038128,0.04963144289515432,0.2938814064851956,0.014392398980649958,0.0,0.00019320508747636345,1.0,1672143,1661686,3387326,0.4936469061436661,0.4905598103046474,32257.031914893618,12367.154255319148,79172.54787234042,41524.70744680851,3923.6329787234044,1583.8297872340424,21610.07978723404,1212.8085106382978,727.6117021276596,0.04214974741479546,0.6879025539627239,0.03415032722437364,1371.07068783854,232.03832436967252,5.004105687642957,0.1719592704241702,5.004105687642957,0.008051002802286752,0.0002983580248310789
Arkansas,AR,19668.46,841.31,20360.87,26037.43,46467.52,966.73,3536.02,14323.7,0.0,0.7,69.22,66135.98,0.2973942474277995,0.012720912278006617,0.30786373771130326,0.3936953833601619,0.7026057525722005,0.014617308158131172,0.05346590464071146,0.21657953809711447,0.0,1.0584253835809193e-05,0.0010466315007353034,1.0,423932,760647,1219069,0.3477506195301496,0.6239572985614432,18472.238095238095,7226.035714285715,63795.76190476191,35484.857142857145,2738.214285714286,3128.285714285714,12587.666666666666,396.7857142857143,107.89285714285714,0.15172260447209773,0.7248003904491253,0.017874382247172114,1069.2950720878073,3.552647742342113,6.27263532174142,0.19607484188318844,6.27263532174142,0.00018860964505125556,5.87298701935294e-06
California,CA,129805.37,5307.32,251.56,96371.55,98385.79,62909.93,17489.1,17593.25,14638.06,11867.71,1762.68,228191.16,0.5688448667336631,0.02325821911769062,0.0011024090503768858,0.4223281480316766,0.43115513326633687,0.27568960164802175,0.07664232041241212,0.07709873598959749,0.06414823431372188,0.052007755252219234,0.0077245761842833875,1.0,11110250,6006429,17500881,0.6348394689387351,0.3432072362528492,33818.96806569343,11461.485401459853,103682.26642335767,51633.29105839416,3984.6724452554745,1947.617700729927,15965.804744525547,5345.8777372262775,323.271897810219,0.052252318099809264,0.5216637261437403,0.14633964941558839,1294.9445514238216,324.67686309046366,2.3485851841101337,0.10164088824639923,2.3485851841101337,0.010650844608565404,0.0004922698398428891
Colorado,CO,22207.64,162.93,21723.0,15445.53,37246.43,3771.74,1323.4,0.0,16911.13,38.44,77.9,59454.07,0.37352598400748677,0.002740434759134236,0.36537448151152646,0.2597892793546346,0.6264740159925132,0.0634395593102373,0.02225919941225218,0.0,0.2844402410129366,0.000646549512926533,0.0013102551263521572,1.0,1804352,1364607,3279980,0.5501106714065329,0.4160412563491241,27558.107784431137,10935.62874251497,93995.71856287424,48673.74251497006,2587.2395209580836,1317.0838323353294,20480.868263473054,1032.5149700598802,252.562874251497,0.04410853235197093,0.7560672302993344,0.03279043790244512,1244.460128695473,164.54490979468105,4.46663666508194,0.21682842684233072,4.46663666508194,0.005817375138920639,0.0003711055785147773
Connecticut,CT,18775.45,513.98,0.0,24530.69,25336.75,1470.32,313.54,16464.17,12.83,0.61,806.06,44112.2,0.4256294177121069,0.011651651923957547,0.0,0.5560976328544031,0.5743705822878932,0.033331368646315536,0.0071077842410943014,0.37323393528320964,0.00029084924351993326,1.382837400991109e-05,0.018272949433490056,1.0,1080831,714717,1823857,0.5926073151568352,0.3918711828833072,16859.685393258427,6593.213483146067,105132.94382022473,54460.33707865168,1766.0674157303372,2018.258426966292,11416.82584269663,849.0393258426966,44.18539325842696,0.09038125704239998,0.73440844789857,0.046317944433115606,988.1824414721251,37.29722208008104,3.513629962855238,0.12304277048509181,3.513629962855238,0.0024106554610668148,0.0001503954730930402
Delaware,DE,305.28,78.97,104.75,4749.65,5161.15,221.93,0.0,0.0,4.38,0.0,306.75,5466.43,0.0558463201760564,0.0144463571288757,0.019162414958208557,0.868876030608642,0.9441536798239435,0.04059870884654153,0.0,0.0,0.0008012542006391739,0.0,0.05611523425709283,1.0,296268,200603,504346,0.5874300579364167,0.3977487677110555,21383.147058823528,8324.85294117647,83531.4705882353,44076.205882352944,2476.294117647059,5485.970588235294,12548.117647058823,1069.5294117647059,66.02941176470588,0.19767716648956135,0.666762310527928,0.035644144888437215,1027.124201553802,4.694353522761835,3.7867603151513256,0.1904628515360946,3.7867603151513256,0.0004826340242710104,2.1739619231773086e-05
Florida,FL,49238.55,4005.84,15531.57,193310.09,211731.31,13884.58,230.96,30768.33,0.0,348.84,2889.66,260969.87,0.18867522905996775,0.015349817969407733,0.05951480145964743,0.740737196979866,0.8113247326214326,0.053203766396480945,0.0008850063802384544,0.11789993227953864,0.0,0.0013367060343019675,0.01107277250051893,1.0,5297045,5668731,11067456,0.4786145072544223,0.5121981962250404,26781.541782729804,10438.905292479109,73393.15598885794,42555.44707520891,3352.642061281337,4251.863509749303,16930.115598885794,788.849582172702,68.2841225626741,0.1348814035933197,0.6839694814218401,0.026202678019561384,1154.266264190558,163.36772457465878,5.923668960938792,0.18296585921577257,5.923668960938792,0.006614896142953879,0.00020075216410528248
Georgia,GA,49696.01,5727.42,16778.38,59848.73,77071.28,7331.78,2533.93,34073.59,0.0,29.29,444.17,126767.29,0.39202549806026465,0.04518058246729105,0.13235575202404345,0.47211492807016703,0.6079745019397355,0.05783652865025355,0.019988831503773567,0.2687885021443623,0.0,0.0002310532945841155,0.0035038218455249776,1.0,2473633,2461854,4999960,0.4947305578444627,0.492374738997912,31139.053846153845,11503.307692307691,76721.85,39897.74230769231,3807.0692307692307,10661.98076923077,15371.976923076923,1689.95,120.71923076923076,0.32717814897165853,0.527117098864557,0.04398133990481598,1083.8476247159995,8.305480253783028,10.59511917843449,0.19101335752232687,10.59511917843449,0.00030315428777753794,1.4097541864653066e-05
Hawaii,HI,3163.49,277.06,647.76,0.0,7561.48,1881.69,110.08,0.0,625.42,269.24,6913.72,10724.97,0.2949649276408232,0.025833172493722596,0.06039737174089998,0.0,0.7050350723591767,0.17544944181662048,0.010263898174074148,0.0,0.05831438223137221,0.025104032925033826,0.6446377006182769,1.0,366130,196864,579784,0.6314937976901742,0.3395471416941482,38846.93103448276,13182.655172413793,101047.27586206897,46208.0,3293.689655172414,832.448275862069,8095.0,16503.58620689655,83.48275862068965,0.018136556870542615,0.2311402449187633,0.3995562799369329,1268.4344827586208,978.2838335253377,4.5132861861784175,0.22865473416370977,4.5132861861784175,0.024967919569440108,0.001209403441427819
Idaho,ID,12089.06,460.4,6.27,4335.01,4391.84,711.94,8359.74,0.0,2441.69,115.29,50.56,16480.9,0.7335194073139208,0.027935367607351536,0.00038044038857101245,0.26303235866973285,0.26648059268607904,0.043197883610725143,0.507238075590532,0.0,0.14815271010685094,0.006995370398461249,0.003067793627775182,1.0,287021,554119,868014,0.3306640215480395,0.6383756483190364,29950.775,11097.775,75235.225,37966.725,2894.9,251.225,25438.875,509.25,281.225,0.008189290771452548,0.8569156022139094,0.01729933098589424,1121.9027362817371,16.462275815251342,2.002778513889036,0.08640891747457653,2.002778513889036,0.0005174402212350871,2.358915287156616e-05
Illinois,IL,125565.9,282.71,40559.22,19789.29,60913.63,2794.94,115.24,98869.58,23493.8,9.63,565.12,186479.53,0.6733495091927784,0.0015160377120212603,0.21749958293009428,0.10612044120874822,0.3266504908072216,0.014987918513093636,0.000617976675509639,0.5301899892175833,0.1259859460177747,5.164105679588532e-05,0.0030304666683790976,1.0,3471915,2446891,6033743,0.5754164537667581,0.4055345081817372,24082.603818615753,9305.391408114558,89240.49164677804,45921.91646778043,2785.9236276849642,3994.9737470167065,14397.899761336515,1648.4892601431982,121.50835322195704,0.15513877603516485,0.6584422502744444,0.05664266131259176,985.971196127941,6.729883599022444,6.120050055238714,0.23659378160731595,6.120050055238714,0.00042807045974945987,2.2595454069512604e-05
Indiana,IN,12152.47,385.91,51384.11,32120.9,86230.68,1363.37,370.83,0.0,9985.21,47.15,2725.67,98383.15,0.12352186324589119,0.00392252128540304,0.5222856759516239,0.32648781829002227,0.8764781367541088,0.013857759179290356,0.0037692430055349924,0.0,0.101493091042521,0.0004792487331418033,0.027704642512462758,1.0,1242416,1729519,3033118,0.4096167705971215,0.5702115776570512,20410.645454545454,8092.059090909091,70798.07727272727,36590.763636363634,2552.427272727273,2741.740909090909,15118.231818181817,695.1136363636364,39.88181818181818,0.12459722410881052,0.7682027105938204,0.02367989753241502,978.903841165252,6.409404014223954,7.272412182394511,0.23737518143461023,7.272412182394511,0.0003926678677334249,1.3121968713929377e-05
Iowa,IA,47801.34,220.14,18172.13,7339.04,25593.03,693.46,1009.83,0.0,45761.37,116.54,81.86,73394.37,0.6512943703992554,0.0029994126252463234,0.24759569432914272,0.09999459086575714,0.3487056296007446,0.009448408644968273,0.01375895726061822,0.0,0.6234997316551666,0.0015878602132561395,0.0011153444058447535,1.0,759061,897672,1700130,0.4464723285866375,0.5280019763194579,15705.34693877551,6360.806122448979,81925.5612244898,41157.5306122449,1865.3979591836735,991.5510204081633,12827.622448979591,629.3265306122449,50.58163265306123,0.05271527978939981,0.8424534055609526,0.03099817407402535,1010.2963665388776,2.9297442613261966,6.5037929904295,0.14876268469710818,6.5037929904295,0.00025082446178081635,8.930309173132135e-06
Kansas,KS,38915.22,60.84,20229.36,3362.56,23369.2,161.27,23.67,8981.96,29687.48,0.0,-222.72,62284.42,0.6247986254026289,0.0009768092887434772,0.3247900518299761,0.05398717688950142,0.37520137459737124,0.002589251051868188,0.0003800308327507907,0.14420877644842803,0.4766437577808383,0.0,-0.003575854122106299,1.0,570323,771406,1372303,0.4155955353883216,0.5621251283426474,14936.24107142857,5896.785714285715,83663.53571428571,43519.36607142857,1658.25,1146.4464285714287,11246.080357142857,673.1428571428571,104.24107142857143,0.06895157231846258,0.7761848345991629,0.03704876925793007,1100.5189068215257,7.542461972775926,8.093743611117985,0.22289887264801453,8.093743611117985,0.0005167582125626934,2.229056529848556e-05
Kentucky,KY,5125.3,447.57,47053.33,16917.63,64105.26,147.9,4529.83,0.0,0.0,0.0,134.3,69230.56,0.07403233485327868,0.006464919538423494,0.6796612651984905,0.24436650519654907,0.9259676651467214,0.0021363397898269206,0.06543107552502825,0.0,0.0,0.0,0.0019398947516819165,1.0,772474,1326646,2136768,0.3615151481115404,0.6208657186929044,20819.935779816515,8389.201834862386,74126.62385321101,40479.00917431193,2725.422018348624,2560.211009174312,16284.88990825688,524.6238532110092,27.577981651376145,0.10656970277916071,0.8081312939938822,0.02019075170726255,1003.0323972644888,7.739838791386614,8.239550841082018,0.22971488340932486,8.239550841082018,0.0003711418256174605,1.595092044454133e-05
Louisiana,LA,19705.65,2076.68,8172.86,72275.01,83061.29,468.4,916.07,16164.72,0.0,79.78,2613.42,102766.94,0.19175086851861115,0.020207666006207832,0.07952810505012604,0.7032904745436616,0.8082491314813888,0.004557886028327787,0.008914053488407849,0.15729494329596658,0.0,0.0007763196997010906,0.025430551887601207,1.0,856034,1255776,2148062,0.3985145680152621,0.5846088241400853,19524.14285714286,7533.484472049689,61903.664596273295,33978.80745341615,3470.2981366459626,6797.776397515528,10827.75155279503,425.27950310559004,82.87577639751552,0.335722341611804,0.5756002121831437,0.01972255162797399,1083.4567477160335,54.43416765078169,10.213917770426693,0.20103385519853106,10.213917770426693,0.002514986344007474,8.106738274370122e-05
Maine,ME,8369.63,1812.66,42.44,4142.68,4739.85,768.04,3063.33,0.0,2716.38,9.22,554.73,13109.48,0.6384410365628537,0.1382709306547628,0.003237351901067014,0.3160064319866234,0.3615589634371463,0.05858661060545498,0.23367288405032083,0.0,0.2072073034170692,0.0007033078352459443,0.042315179549455816,1.0,435072,360737,828305,0.5252557934577239,0.4355122811041826,10253.745454545455,4397.836363636364,80609.5090909091,45152.03636363636,973.0363636363636,304.76363636363635,9225.381818181819,165.14545454545456,31.4,0.014019843256755905,0.9304952669468484,0.009296250156878998,978.0719803547358,8.089453996667604,4.501348199730165,0.12181562984553,4.501348199730165,0.0009989547398085,5.790183770175817e-05
Maryland,MD,19396.81,312.47,4639.31,13949.64,19025.38,1996.37,1779.68,14810.68,497.61,0.0,436.43,38422.19,0.5048335349963133,0.008132540076450614,0.12074558998328831,0.3630620742857187,0.49516646500368666,0.05195877694634272,0.046319067184874156,0.38547204102629234,0.012951109762353473,0.0,0.011358800734679621,1.0,1985023,976414,3037030,0.6536066486007711,0.3215029156774875,26404.033333333333,10042.733333333334,105721.84,51371.37333333334,2688.9666666666667,9133.253333333334,11508.873333333333,2123.1866666666665,83.18,0.2939069241209,0.5102454720157154,0.07076675052369866,1031.6082861612567,57.028082274437914,4.575158889379725,0.19542704535984987,4.575158889379725,0.0019347281595357446,0.00015441844722775583
Massachusetts,MA,7008.71,936.9,0.0,15775.97,17461.83,5353.15,477.57,0.0,215.68,25.41,1685.86,24470.54,0.2864141943741331,0.03828685431543399,0.0,0.6446923525185795,0.7135858056258669,0.2187589648614211,0.019516120200044625,0.0,0.008813863527327145,0.0010383914699062628,0.06889345310728737,1.0,2382202,1167202,3658005,0.6512298370286536,0.3190815758863096,18623.964968152864,7268.8057324840765,114003.16242038217,58076.05414012739,1879.687898089172,1517.21974522293,13008.557324840764,1440.2675159235669,39.105095541401276,0.059204047138912044,0.7587373377303197,0.06769113933535653,974.7447821181676,56.510027438324514,2.1198445341578087,0.12188383377057664,2.1198445341578087,0.0032517858187441962,0.00025691445766986936
Michigan,MI,39071.93,2257.93,34482.19,41183.79,77248.46,1105.07,517.79,26013.36,9151.18,26.6,1582.48,116320.39,0.33589923486329437,0.019411300116858272,0.2964414923299346,0.3540547792179858,0.6641007651367057,0.009500226056669857,0.004451412172878718,0.22363542625673796,0.07867219152205387,0.00022867873809570276,0.01360449358878525,1.0,2804040,2649852,5539302,0.5062081829082437,0.4783729069113762,21554.13913043478,8597.08115942029,76623.5304347826,40060.45217391304,2849.704347826087,3770.9246376811593,15195.863768115942,897.3420289855072,65.6840579710145,0.15118005559014236,0.7396552416835463,0.034281203094797826,944.8083861574626,6.146332931521573,5.867157593810601,0.21664817294043945,5.867157593810601,0.0002823316793895811,1.1505571652474591e-05
Minnesota,MN,34121.48,1186.67,16158.7,8736.08,25141.09,2144.36,950.43,14696.21,15091.23,52.58,246.31,59262.57,0.5757678075723007,0.020023937537639695,0.2726628291685629,0.14741311421357528,0.42423219242769933,0.03618405344216426,0.016037610248762414,0.24798468915539773,0.25465027925721073,0.0008872379311258354,0.0041562490455611355,1.0,1717077,1484065,3277171,0.5239509930974001,0.4528494240916937,20702.779569892475,8194.709677419354,97178.95698924731,50511.25268817204,1835.9086021505377,1915.467741935484,15490.005376344086,1427.0860215053763,109.19354838709677,0.07919660675848803,0.7813284203539129,0.056046076068104946,984.3581837917188,8.677146291663012,3.2294309173404985,0.14338355014741952,3.2294309173404985,0.00043184500328286664,3.2642881984076346e-05
Mississippi,MS,10424.0,1297.36,5651.37,51719.17,57379.69,525.92,0.0,8600.33,0.0,0.39,9.15,67803.69,0.1537379455306931,0.01913406187775326,0.0833490035719295,0.7627781024897022,0.8462620544693069,0.0077565100070512375,0.0,0.12684162174654506,0.0,5.751899343531304e-06,0.0001349484076751575,1.0,539398,756764,1313759,0.410576064559786,0.5760295457538255,19543.23611111111,7540.097222222223,59926.13888888889,31825.555555555555,3179.8333333333335,6803.25,11429.236111111111,291.81944444444446,42.75,0.36512876539128925,0.5711015056041339,0.012771552744736812,1090.3794945390416,6.092173610971539,9.398657082577218,0.20819217371988852,9.398657082577218,0.00025866483395212435,8.285854129618723e-06
Missouri,MO,18745.54,113.25,52832.38,8151.58,61146.92,680.76,1549.21,8874.77,7524.6,2.95,162.96,79892.46,0.23463465763853059,0.0014175305153953201,0.6612936940482242,0.10203190639016498,0.7653653423614694,0.008520954292808107,0.01939119160932083,0.11108394959924879,0.09418410698581568,3.692463594186485e-05,0.0020397419230801005,1.0,1253014,1718736,3025962,0.4140878173618836,0.5679965577888949,19421.372448979593,8021.2704081632655,75464.94387755102,40265.739795918365,2251.6632653061224,3235.918367346939,14063.515306122448,570.2908163265306,47.33673469387755,0.17905125379582212,0.7117243136105169,0.025154144281311845,1063.3986395820973,16.18642026600476,10.401122592942048,0.24439349078374067,10.401122592942048,0.0011079189408062583,3.4774982740580525e-05
Montana,MT,14020.65,27.95,11651.07,728.76,12667.54,84.91,9885.93,0.0,4021.86,0.0,287.71,26688.19,0.5253503515974669,0.0010472797143605468,0.4365627642788814,0.027306460273251953,0.47464964840253315,0.0031815570857371745,0.3704233970156837,0.0,0.15069811778168546,0.0,0.010780423850399746,1.0,244786,343602,603674,0.4054936936160908,0.5691846924002028,22949.695652173912,9360.608695652174,70919.95652173914,39748.086956521736,2609.0,169.43478260869566,20089.91304347826,274.30434782608694,874.5217391304348,0.011167830154903507,0.8324947664183876,0.012453141293605134,1010.6869565217386,12.949066575218456,1.520319026446458,0.07702961240761122,1.520319026446458,0.0005477697051311807,3.786338452157923e-05
Nebraska,NE,19506.58,88.51,19945.27,1260.18,21240.45,109.99,1057.37,5618.5,12614.06,18.15,35.0,40747.03,0.4787239708022892,0.002172182856026562,0.4894901542517332,0.03092691663662358,0.5212760291977109,0.0026993378413101518,0.0259496213589064,0.13788735031731147,0.30957004719116954,0.0004454312375650446,0.0008589583093540806,1.0,374583,556846,956383,0.3916663094178796,0.5822416333205421,15080.917808219177,5957.520547945205,86224.34246575342,43816.46575342466,1523.5068493150684,1147.9041095890411,11668.493150684932,584.4383561643835,94.36986301369863,0.0655971825795916,0.8020092170651276,0.030314169464507636,1070.0670857192245,2.990469435215141,5.12622335760936,0.15770215247225497,5.12622335760936,0.00019979027828315795,8.318412557635107e-06
Nevada,NV,16381.91,48.89,2735.26,24844.42,27594.88,10414.56,1685.78,0.0,315.55,3917.13,15.2,43976.79,0.37251263677953755,0.0011117227974119985,0.06219780934442919,0.5649439170071303,0.6274873632204624,0.23681946772376972,0.03833340268809979,0.0,0.007175375919888651,0.0890726676503674,0.0003456368689028917,1.0,703486,669890,1405376,0.5005678195728402,0.4766624732455941,33978.7972972973,12829.081081081082,76851.7972972973,42388.52702702703,4513.472972972973,3181.527027027027,18269.18918918919,3187.527027027027,376.0405405405405,0.07869783599986695,0.5857764258871659,0.0864998782500392,1363.4002887881118,205.55278295915247,3.477185575766159,0.14889939264793967,3.477185575766159,0.005664837399138815,0.00027223349037869016
New Hampshire,NH,13702.09,852.76,305.46,4501.92,5302.59,244.19,1201.29,10921.53,482.32,0.0,495.21,19004.68,0.720985041579232,0.04487105281435941,0.01607288310037317,0.23688480942588877,0.27901495842076796,0.012848940366267677,0.06321021979849174,0.5746758166935724,0.025379011906540915,0.0,0.026057265894505983,1.0,424921,365654,806182,0.5270782528014766,0.453562595046776,14385.442307692309,5659.365384615385,110648.44230769231,55103.153846153844,959.8269230769231,301.78846153846155,12515.26923076923,549.8076923076923,19.98076923076923,0.01603115631808005,0.8939776379220278,0.030506577877337352,975.5014585132437,7.616083751974893,2.7596559860414374,0.12214989743874784,2.7596559860414374,0.0006444598398519177,3.825213887306273e-05
New Jersey,NJ,33567.68,663.47,497.78,33394.32,34668.87,4690.9,0.0,28318.8,21.63,3.51,776.77,68236.55,0.4919310838546204,0.009723088286263008,0.007294917459924336,0.48939050992466643,0.5080689161453796,0.06874468301811858,0.0,0.41500925823477297,0.00031698554513673386,5.143870843411631e-05,0.011383488760788756,1.0,2608335,1883274,4549353,0.5733419675281298,0.413965238573485,18667.307189542484,6917.470588235294,114930.38997821351,55892.42701525054,1829.2135076252723,2575.6514161220043,10802.023965141612,1945.0174291938997,63.10021786492375,0.10450928331227252,0.6532541456713858,0.0953120348810445,999.6258353446018,30.384553969760304,3.3386225928617006,0.18086292425719766,3.3386225928617006,0.001856358317456318,0.00011434593049523061
New Mexico,NM,17193.48,17.07,13292.0,10978.17,24288.71,2566.44,120.82,0.0,14434.55,54.6,18.54,41482.19,0.41447859912892737,0.00041150189997201205,0.32042666985518364,0.2646477922211918,0.5855214008710725,0.061868478978568876,0.002912575252174487,0.0,0.34796981547984807,0.001316227518363905,0.0004469387946971941,1.0,501614,401894,923965,0.5428928584957222,0.4349666924612945,27427.869565217392,11028.260869565218,67073.43478260869,37837.84782608696,4415.739130434783,642.1086956521739,16937.58695652174,573.9565217391304,1423.804347826087,0.018983440030937694,0.6205305689869082,0.01986667529540505,1416.5377781832244,98.66710581018258,5.421196724904585,0.1758933206327691,5.421196724904585,0.003678587630559635,0.00011899781850988792
New York,NY,65497.13,1880.13,0.0,60312.01,63159.49,5256.5,26980.83,26812.16,4567.51,0.0,2847.48,128656.62,0.5090848026319983,0.014613550394841713,0.0,0.4687827956307262,0.49091519736800177,0.04085681716183746,0.20971194486533226,0.2084009357621862,0.03550155444780067,0.0,0.02213240173727555,1.0,5230985,3244798,8661735,0.603918845358349,0.3746129384009093,24075.41737891738,9121.850427350428,102975.71794871795,54191.42022792023,3261.131054131054,4137.793447293448,12886.019943019943,2452.594017094017,111.84757834757835,0.11802261432766242,0.6644112217921976,0.07638535676271982,977.3157179808828,30.028894847959744,2.2316655470037543,0.13859490053204535,2.2316655470037543,0.0027620402641414417,0.00012715886986240665
North Carolina,NC,61646.64,1824.87,14673.74,58131.39,73290.93,11858.41,4686.29,42644.28,546.76,86.03,485.8,134937.57,0.4568530469312586,0.013523809566157148,0.10874465873366475,0.4308021109317442,0.5431469530687413,0.08788071402204738,0.0347293196401862,0.3160297017354025,0.0040519478748579805,0.0006375540926074184,0.0036001834033323704,1.0,2684292,2758773,5524802,0.4858621177736324,0.4993433248829551,26164.258865248226,10257.81560283688,73702.12411347518,39860.074468085106,3131.003546099291,5861.163120567376,16287.390070921985,1059.5567375886526,194.06737588652481,0.19414761528943528,0.6731358036663815,0.030278345163100233,1086.2246304818693,16.40021449333278,5.0717709624061555,0.1873068251060059,5.0717709624061555,0.0006110009700187068,3.597442037024797e-05
North Dakota,ND,18043.02,0.0,24831.19,1453.36,26359.66,1.72,1791.41,0.0,16249.89,0.0,75.11,44402.68,0.40634979690415085,0.0,0.559227280875839,0.03273135765679008,0.5936502030958491,3.873640059563972e-05,0.040344636855252886,0.0,0.3659664236483023,0.0,0.0016915645632200578,1.0,114902,235595,361819,0.3175676235908009,0.6511404873707572,27496.153846153848,11641.923076923076,81591.92307692308,42946.07692307692,2904.4615384615386,1292.923076923077,23320.53846153846,671.1538461538462,598.0,0.03583160975386075,0.8627773456834604,0.021321621432157725,971.9423076923078,2.1391682058092742,3.8765538460302316,0.14258014391233603,3.8765538460302316,5.866232336634194e-05,2.154797955360767e-06
Ohio,OH,22274.59,530.15,42992.71,68864.95,112971.31,1246.67,506.97,16826.79,3154.01,10.0,1113.65,135245.9,0.1646969704811754,0.003919897017210873,0.31788549597436966,0.5091832728385851,0.8353030295188246,0.009217802535973365,0.0037485054999818854,0.12441626696262142,0.023320559070552235,7.393939483562903e-05,0.008234260705869828,1.0,2679165,3154834,5922202,0.4523933834070502,0.5327130010087464,19225.954648526076,7977.476190476191,70201.65759637188,37870.251700680274,2584.9727891156463,3147.562358276644,14091.91156462585,587.3287981859411,29.575963718820862,0.1594139503335311,0.7505584853010033,0.02286346384467448,955.4716319203268,7.194095185946444,5.903903416569174,0.23130778799048773,5.903903416569174,0.00036654771926705005,1.6508620107528635e-05
Oklahoma,OK,39777.71,311.79,8954.03,36022.92,45009.86,166.82,1679.1,0.0,37552.75,67.25,32.91,84787.57,0.4691455363091547,0.003677307888408643,0.10560545608277251,0.4248608610908414,0.5308544636908452,0.0019675053784416747,0.01980361036411351,0.0,0.4429039539640067,0.0007931587141841663,0.00038814651723124033,1.0,503890,1020280,1560699,0.3228617433598663,0.6537327184806295,18447.2578125,7209.3984375,67572.3828125,35667.6796875,2563.1875,1799.0234375,12343.03125,625.328125,873.671875,0.11183335892274973,0.6533489851783878,0.02897687707086327,1128.2364208906042,7.643898529670891,9.019733237147761,0.22421965441846964,9.019733237147761,0.000585678748320631,1.3683096766346063e-05
Oregon,OR,42670.54,984.97,0.0,19054.76,19091.9,2012.52,31304.32,0.0,8149.19,219.54,37.14,61762.44,0.6908817073936846,0.015947718386773578,0.0,0.3085169562601477,0.30911829260631546,0.032584852541447516,0.5068504417895406,0.0,0.13194410713048252,0.0035545875454402382,0.0006013363461676709,1.0,1340383,958448,2374321,0.5645331865404888,0.4036724604634335,26855.17391304348,10702.8,83312.79130434783,44402.086956521736,3070.104347826087,632.7130434782608,20592.4,1525.9652173913043,246.2086956521739,0.022123553536696035,0.7807617613942257,0.04671769652519468,921.1633570234062,87.56589782726283,2.0744469531017296,0.07131905700634232,2.0744469531017296,0.00312213280094469,0.00014344143096077408
Pennsylvania,PA,84311.83,1592.95,23929.78,130163.55,155781.59,1046.54,1910.87,76166.02,3572.25,23.2,1688.27,240093.43,0.3511625869979033,0.006634708829808463,0.09966861650483314,0.5421370755542957,0.6488373713516442,0.004358886455160393,0.00795886001545315,0.31723491975603,0.014878582891668464,9.662904978282829e-05,0.00703172094296791,1.0,3458229,3377674,6915283,0.5000849567544814,0.4884361204017247,16820.364468864467,6782.263736263736,83542.97985347985,44458.168498168496,2003.6813186813188,2361.813186813187,12022.115384615385,795.0879120879121,31.071428571428573,0.09716352693985902,0.792345099171943,0.03568445465348472,969.6656964996893,11.328106374669465,4.475212078237722,0.1931233468687013,4.475212078237722,0.0007304520811021366,4.669677409049984e-05
Rhode Island,RI,1327.32,218.45,0.0,6963.77,7022.67,888.48,7.38,0.0,209.34,3.67,58.9,8349.99,0.15896066941397535,0.026161707978093387,0.0,0.8339854299226707,0.8410393305860246,0.10640491785020102,0.0008838333938124477,0.0,0.025070688707411627,0.0004395214844568676,0.007053900663354088,1.0,307486,199922,516990,0.5947619876593357,0.3867038047157585,20475.6,8149.7555555555555,89103.8,45525.84444444445,2338.288888888889,1394.111111111111,14774.777777777777,754.7555555555556,74.77777777777777,0.04684822291185602,0.787271263629601,0.03254697471955345,989.3432923809945,9.686497582001945,2.016828974203614,0.12353389967551193,2.016828974203614,0.0006013352830472594,5.628591415111689e-05
South Carolina,SC,60613.99,1992.03,14243.46,24143.89,38615.96,2942.0,1310.21,54369.75,0.0,0.0,228.61,99229.95,0.6108437019266865,0.020074886664762,0.1435399292249971,0.2433125281228097,0.38915629807331353,0.029648306786408743,0.01320377567458212,0.5479167328009336,0.0,0.0,0.002303840725506765,1.0,1091541,1385103,2514096,0.4341683849781392,0.5509348091719648,23822.467065868263,9481.353293413174,67893.53892215568,37895.94011976048,3030.131736526946,5546.011976047904,15893.185628742514,479.97005988023955,68.31736526946108,0.22652513981304628,0.6775542755583441,0.016015590250073115,1101.9408235730918,9.950776055688111,6.192473292135628,0.18988133774289453,6.192473292135628,0.00046071804381436234,1.570369539351981e-05
South Dakota,SD,14586.74,28.75,1874.8,1424.34,3315.99,4.34,4258.54,0.0,10295.11,0.0,16.85,17902.73,0.8147774110428968,0.0016059003291676744,0.10472145868255847,0.07955993303814557,0.1852225889571032,0.00024242112795087677,0.23787098392256376,0.0,0.5750581056632146,0.0,0.0009411972363991414,1.0,150471,261043,422609,0.3560525213613529,0.6176938967225024,18238.78947368421,7431.421052631579,81210.68421052632,41455.78947368421,1788.9473684210527,802.1578947368421,14977.526315789473,323.57894736842104,683.1578947368421,0.030678076120397368,0.8446427386320575,0.014751712904065772,1085.075201993287,1.468393599432539,5.575665957740922,0.16772587970316216,5.575665957740922,0.00016778630480417472,7.250259717207102e-06
Tennessee,TN,45550.52,433.98,15885.54,16520.81,32568.07,751.55,8706.76,35635.4,14.86,7.97,161.72,78118.59,0.5830944977373503,0.005555399809443566,0.2033515965917972,0.2114837198162435,0.41690550226264966,0.009620629353397187,0.11145567271503493,0.4561705478811126,0.0001902236074665454,0.00010202437089558325,0.002070185854608999,1.0,1143711,1852475,3053851,0.374514342710237,0.6066029416628381,23829.775510204083,9449.275510204081,69983.59183673469,39082.607142857145,3180.8826530612246,5057.928571428572,16341.076530612245,591.9489795918367,44.724489795918366,0.18312757635994106,0.728873272633695,0.019143238453680524,1036.5610841783075,7.964689406322077,7.233569181935422,0.2313271924323036,7.233569181935422,0.00035269318157297487,1.2364041802288762e-05
Texas,TX,184023.7,1472.87,85336.95,256139.77,344538.25,25437.09,620.18,41606.95,114786.91,99.71,3061.54,528561.97,0.3481591761132569,0.002786560675184406,0.16145117288706942,0.48459742572852904,0.6518407860482283,0.048125085503219235,0.0011733345098588913,0.07871725996480601,0.21716831046319887,0.0001886439162469445,0.0057922063518871785,1.0,5259126,5890347,11315056,0.4647900991387051,0.5205760360355265,30324.17593790427,10957.25873221216,77400.29236739974,38841.69340232859,4113.390685640362,4078.084087968952,16970.846054333764,1846.8654592496766,179.21345407503233,0.13217068488290376,0.5903565123800145,0.04743815329133007,1126.5142133327527,22.160679755798288,5.767836503133223,0.16833351680548464,5.767836503133223,0.0008458157396834564,3.505329281951123e-05
Utah,UT,6486.37,73.82,22390.22,11107.09,33677.04,4628.94,595.36,0.0,723.44,464.81,179.73,40163.41,0.16149948423204102,0.0018379913458543482,0.5574780627441743,0.2765474843893982,0.8385005157679589,0.11525266405417267,0.014823442531398603,0.0,0.018012414782509752,0.011572971518105659,0.004474968634386373,1.0,560282,865140,1488289,0.3764604858330606,0.5812983902991959,27800.78125,9093.28125,87461.4375,38430.177083333336,2342.2604166666665,359.2604166666667,22553.552083333332,760.8333333333334,220.54166666666666,0.01260257565484712,0.8216723388915019,0.024691982454057144,1212.8894669580068,41.50158655402513,2.17233865308089,0.09359596515622763,2.17233865308089,0.002379731841407859,0.00014195302409898342
Vermont,VT,2385.58,422.2,0.0,1.5,9.63,413.51,1140.69,0.0,409.18,0.0,8.13,2395.21,0.9959794757035917,0.1762684691530179,0.0,0.0006262498904062692,0.004020524296408249,0.17264039478793092,0.47623799165835146,0.0,0.17083262010429148,0.0,0.003394274406001979,1.0,242820,112704,370968,0.6545578055250049,0.3038105712622113,15957.875,6792.5,87987.0,49129.375,2040.25,460.375,13747.0,780.875,15.25,0.028967601802587617,0.8647231947848104,0.048914550633361635,943.5,18.53438790438103,2.8246821114233156,0.11868134267621741,2.8246821114233156,0.0010438719396743284,6.423141648310135e-05
Virginia,VA,36561.66,3645.3,3346.07,48801.99,53322.78,5015.07,-364.71,28197.34,50.85,17.81,1174.72,89884.44,0.40676295029484527,0.04055540647524755,0.03722635419434109,0.5429414701810458,0.5932370497051547,0.055794640318168526,-0.004057543218826306,0.3137065770226749,0.0005657263926882117,0.00019814330489237067,0.013069225329767866,1.0,2413568,1962430,4460524,0.5410951717780242,0.4399550366728214,22739.427272727273,8865.818181818182,93531.53181818181,47641.25454545455,2243.163636363636,4872.45,13541.318181818182,1932.6727272727273,56.47727272727273,0.19192946467011274,0.6546840697278061,0.06285730114609316,1051.700046559528,11.956081200634943,5.6429966355642485,0.1954336890921075,5.6429966355642485,0.0004186127917739612,2.3436707216489574e-05
Washington,WA,98646.65,1312.82,3565.97,14532.32,18455.34,476.5,78926.59,9851.54,8060.91,18.29,357.05,117101.99,0.8423994331778648,0.01121091110407261,0.03045183092106291,0.12409968438623459,0.15760056682213514,0.004069102497745768,0.6739987083054694,0.08412786153335225,0.06883666110200176,0.00015618863522302224,0.0030490515148376214,1.0,2369612,1584651,4087631,0.5797030113530306,0.3876697774334327,26973.308016877636,10508.966244725738,102256.84388185653,52406.22362869198,2485.4388185654007,1215.3037974683543,18434.628691983122,2891.240506329114,248.1350210970464,0.041324679665142465,0.7105875665030423,0.09222906748770202,880.9971710919737,26.60910818832929,1.7162202880452282,0.06716704247763723,1.7162202880452282,0.0010452628964147791,5.9522589159851626e-05
"Washington, D.C.",DC,313.51,57.7,0.0,80.27,80.29,198.11,0.0,0.0,0.0,57.7,0.02,393.8,0.7961147790756729,0.14652107668867445,0.0,0.20383443372270185,0.2038852209243271,0.503072625698324,0.0,0.0,0.0,0.14652107668867445,5.0787201625190454e-05,1.0,317323,18586,344356,0.9214969392140692,0.0539732137671479,31519.095238095237,14972.380952380952,109170.76190476191,77763.71428571429,4658.333333333333,14084.761904761905,12384.47619047619,1242.3809523809523,104.23809523809524,0.3529630854442682,0.4631158604724088,0.06487659197843698,1037.0,21.44134674833466,1.7093135423120285,0.1920730738921707,1.7093135423120285,0.0007234101175865575,0.00010105194673127891
West Virginia,WV,3697.57,10.2,50717.5,2110.47,53000.99,33.21,1647.26,0.0,2006.9,0.0,173.02,56698.56,0.06521453102159915,0.00017989874875129104,0.8945112539013337,0.03722263845854286,0.9347854689784009,0.000585729161375527,0.029052942438044283,0.0,0.03539596067342804,0.0,0.003051576618524351,1.0,235984,545382,794652,0.2969652124451961,0.6863155192461606,9767.535211267606,4088.492957746479,57625.464788732395,32309.788732394365,1628.281690140845,525.9014084507043,8601.915492957747,131.4788732394366,9.859154929577464,0.055424279203401504,0.8870376161989029,0.00884007075594798,978.6670471937502,1.4875896719682105,5.669287672750349,0.2373743709570261,5.669287672750349,0.00017551589012514598,5.843130143704262e-06
Wisconsin,WI,16119.82,1153.76,21922.95,23276.43,45252.19,1032.5,1990.98,10077.02,1815.72,49.84,52.81,61372.01,0.2626575209122204,0.018799449455867586,0.3572141437114411,0.37926784539075714,0.7373424790877796,0.01682363018581272,0.03244117310154906,0.1641956976804247,0.029585473899257985,0.0008120965893083834,0.000860489985581375,1.0,1630866,1610184,3298041,0.4944953686142774,0.4882243731960882,19563.658415841583,8094.846534653465,82676.30198019803,43710.5099009901,2139.861386138614,1711.0148514851485,15240.282178217822,725.1485148514852,93.84653465346534,0.06555205487893738,0.8217256708518861,0.029829329702997714,976.8076640384564,11.257892591037919,6.448239371193826,0.22318399609905099,6.448239371193826,0.0005429393523941141,2.502354108750502e-05
Wyoming,WY,10733.76,0.0,33517.89,1661.25,35636.69,208.87,744.75,0.0,9780.14,0.0,457.55,46370.45,0.23147845233332867,0.0,0.7228286548868946,0.03582561739211071,0.7685215476666715,0.004504377248872936,0.016060874975334507,0.0,0.2109132001091212,0.0,0.009867275387666068,1.0,73491,193559,278503,0.2638786655799039,0.6949978994840271,19357.0,8012.111111111111,70397.11111111111,39374.333333333336,1682.6666666666667,295.1111111111111,16948.88888888889,171.11111111111111,196.66666666666666,0.01698158379606653,0.8884672454608764,0.00988321148520463,1151.753282645426,4.134111273080439,2.9876391347061624,0.10170291456416049,2.9876391347061624,0.0003848125754389062,8.790410529488534e-06


==> results/Data/State_Data/election_by_state.csv <==
state,Democrat,Republican,Total,Democrat_prop,Republican_prop
ALABAMA,849624,1441170,2323282,0.36569990212122333,0.620316431668648
ALASKA,153778,189951,359530,0.42771952271020497,0.5283314327038078
ARIZONA,1672143,1661686,3387326,0.49364690614366613,0.4905598103046474
ARKANSAS,423932,760647,1219069,0.34775061953014963,0.6239572985614432
CALIFORNIA,11110250,6006429,17500881,0.6348394689387351,0.3432072362528492
COLORADO,1804352,1364607,3279980,0.5501106714065329,0.4160412563491241
CONNECTICUT,1080831,714717,1823857,0.5926073151568352,0.3918711828833072
DELAWARE,296268,200603,504346,0.5874300579364167,0.3977487677110555
FLORIDA,5297045,5668731,11067456,0.47861450725442234,0.5121981962250404
GEORGIA,2473633,2461854,4999960,0.49473055784446274,0.492374738997912
HAWAII,366130,196864,579784,0.6314937976901742,0.3395471416941482
IDAHO,287021,554119,868014,0.33066402154803953,0.6383756483190364
ILLINOIS,3471915,2446891,6033743,0.5754164537667581,0.40553450818173725
INDIANA,1242416,1729519,3033118,0.4096167705971215,0.5702115776570512
IOWA,759061,897672,1700130,0.4464723285866375,0.5280019763194579
KANSAS,570323,771406,1372303,0.41559553538832167,0.5621251283426474
KENTUCKY,772474,1326646,2136768,0.3615151481115404,0.6208657186929044
LOUISIANA,856034,1255776,2148062,0.39851456801526214,0.5846088241400853
MAINE,435072,360737,828305,0.5252557934577239,0.43551228110418266
MARYLAND,1985023,976414,3037030,0.6536066486007711,0.32150291567748757
MASSACHUSETTS,2382202,1167202,3658005,0.6512298370286536,0.3190815758863096
MICHIGAN,2804040,2649852,5539302,0.5062081829082437,0.4783729069113762
MINNESOTA,1717077,1484065,3277171,0.5239509930974001,0.4528494240916937
MISSISSIPPI,539398,756764,1313759,0.41057606455978607,0.5760295457538255
MISSOURI,1253014,1718736,3025962,0.4140878173618836,0.5679965577888949
MONTANA,244786,343602,603674,0.4054936936160908,0.5691846924002028
NEBRASKA,374583,556846,956383,0.39166630941787967,0.5822416333205421
NEVADA,703486,669890,1405376,0.5005678195728402,0.4766624732455941
NEW HAMPSHIRE,424921,365654,806182,0.5270782528014766,0.45356259504677604
NEW JERSEY,2608335,1883274,4549353,0.5733419675281298,0.41396523857348505
NEW MEXICO,501614,401894,923965,0.5428928584957222,0.43496669246129455
NEW YORK,5230985,3244798,8661735,0.603918845358349,0.3746129384009093
NORTH CAROLINA,2684292,2758773,5524802,0.4858621177736324,0.4993433248829551
NORTH DAKOTA,114902,235595,361819,0.31756762359080093,0.6511404873707572
OHIO,2679165,3154834,5922202,0.45239338340705026,0.5327130010087464
OKLAHOMA,503890,1020280,1560699,0.32286174335986634,0.6537327184806295
OREGON,1340383,958448,2374321,0.5645331865404888,0.4036724604634335
PENNSYLVANIA,3458229,3377674,6915283,0.5000849567544814,0.4884361204017247
RHODE ISLAND,307486,199922,516990,0.5947619876593357,0.38670380471575855
SOUTH CAROLINA,1091541,1385103,2514096,0.43416838497813925,0.5509348091719648
SOUTH DAKOTA,150471,261043,422609,0.3560525213613529,0.6176938967225024
TENNESSEE,1143711,1852475,3053851,0.37451434271023704,0.6066029416628381
TEXAS,5259126,5890347,11315056,0.4647900991387051,0.5205760360355265
UTAH,560282,865140,1488289,0.37646048583306063,0.5812983902991959
VERMONT,242820,112704,370968,0.6545578055250049,0.3038105712622113
VIRGINIA,2413568,1962430,4460524,0.5410951717780242,0.4399550366728214
WASHINGTON,2369612,1584651,4087631,0.5797030113530306,0.3876697774334327
DISTRICT OF COLUMBIA,317323,18586,344356,0.9214969392140692,0.05397321376714795
WEST VIRGINIA,235984,545382,794652,0.29696521244519614,0.6863155192461606
WISCONSIN,1630866,1610184,3298041,0.4944953686142774,0.48822437319608825
WYOMING,73491,193559,278503,0.26387866557990397,0.6949978994840271


==> results/Data/State_Data/solar_by_state.csv <==
region_name,state_name,lat_max,lat_min,lng_max,lng_min,lat_avg,lng_avg,yearly_sunlight_kwh_kw_threshold_avg,count_qualified,percent_covered,percent_qualified,number_of_panels_n,number_of_panels_s,number_of_panels_e,number_of_panels_w,number_of_panels_f,number_of_panels_median,number_of_panels_total,kw_median,kw_total,yearly_sunlight_kwh_n,yearly_sunlight_kwh_s,yearly_sunlight_kwh_e,yearly_sunlight_kwh_w,yearly_sunlight_kwh_f,yearly_sunlight_kwh_median,yearly_sunlight_kwh_total,install_size_kw_buckets_json,carbon_offset_metric_tons,existing_installs_count
Aguadilla,Aguadilla,18.5056258,18.4017852,-67.0846712,-67.1596807,18.455477030852805,-67.1408489855464,1160.3213934161688,5852.0,82.85533796588756,89.23452272034157,10579.0,9649.0,7583.0,9082.0,395818.0,45.0,432711.0,11.25,108177.75,3636332.497143555,3597520.069616701,2642381.574316406,3163605.320770264,147039273.28897095,16716.739990234375,160079112.7508179,"[[0,1011],[5,1460],[10,1414],[15,968],[20,378],[25,196],[30,100],[35,60],[40,38],[45,33],[50,15],[55,17],[60,9],[65,3],[70,12],[75,9],[80,5],[85,7],[90,10],[95,3],[100,7],[105,7],[110,1],[115,6],[120,3],[125,4],[130,3],[135,4],[140,2],[145,1],[150,3],[170,2],[175,1],[180,2],[190,3],[195,2],[200,2],[210,2],[215,1],[220,2],[225,4],[235,1],[240,2],[245,2],[250,3],[255,1],[260,1],[270,1],[275,2],[285,2],[290,1],[295,1],[300,2],[320,1],[355,1],[365,2],[475,1],[490,1],[525,1],[540,1],[555,1],[600,2],[610,1],[630,1],[690,1],[695,1],[785,1],[865,1],[890,1],[980,1],[1225,1],[1385,1],[1450,1],[1695,1]]",107733.0245943582,0.0
Alabama,Alabama,35.0053786,30.1876237,-84.9237215,-88.4619431,32.96250091229256,-86.80250632088689,1079.872920829437,814213.0,53.443752173847294,82.28188624827067,5155837.0,16018918.0,11215182.0,12691437.0,32562714.0,49.0,77644088.0,12.25,19411022.0,1458759450.5487304,5340228038.74337,3431629227.228798,3826535834.848501,10702043846.885338,15195.989550781249,24759196398.254738,"[[0,111567],[5,206260],[10,181889],[15,123319],[20,67322],[25,34318],[30,18102],[35,10780],[40,7596],[45,5473],[50,4296],[55,3685],[60,3037],[65,2756],[70,2313],[75,2087],[80,1929],[85,1569],[90,1600],[95,1396],[100,1281],[105,1201],[110,1117],[115,938],[120,857],[125,807],[130,724],[135,675],[140,624],[145,600],[150,555],[155,536],[160,469],[165,425],[170,413],[175,401],[180,368],[185,330],[190,308],[195,292],[200,264],[205,281],[210,260],[215,250],[220,207],[225,217],[230,218],[235,196],[240,194],[245,204],[250,160],[255,185],[260,176],[265,158],[270,131],[275,137],[280,150],[285,159],[290,104],[295,107],[300,120],[305,120],[310,129],[315,95],[320,103],[325,108],[330,102],[335,102],[340,110],[345,85],[350,83],[355,75],[360,87],[365,77],[370,78],[375,78],[380,81],[385,66],[390,59],[395,62],[400,65],[405,66],[410,56],[415,64],[420,62],[425,55],[430,46],[435,37],[440,62],[445,37],[450,57],[455,56],[460,48],[465,49],[470,49],[475,39],[480,38],[485,50],[490,60],[495,54],[500,48],[505,50],[510,25],[515,39],[520,34],[525,38],[530,38],[535,33],[540,31],[545,30],[550,38],[555,34],[560,29],[565,35],[570,26],[575,35],[580,32],[585,26],[590,43],[595,28],[600,31],[605,33],[610,29],[615,26],[620,23],[625,22],[630,25],[635,21],[640,24],[645,25],[650,28],[655,26],[660,32],[665,27],[670,17],[675,18],[680,23],[685,21],[690,22],[695,24],[700,22],[705,13],[710,12],[715,25],[720,17],[725,24],[730,25],[735,25],[740,18],[745,17],[750,27],[755,20],[760,18],[765,17],[770,20],[775,17],[780,22],[785,14],[790,18],[795,8],[800,10],[805,19],[810,16],[815,15],[820,19],[825,16],[830,15],[835,26],[840,13],[845,15],[850,18],[855,19],[860,10],[865,11],[870,17],[875,15],[880,14],[885,11],[890,12],[895,11],[900,7],[905,12],[910,11],[915,15],[920,13],[925,15],[930,7],[935,9],[940,11],[945,10],[950,13],[955,11],[960,9],[965,14],[970,11],[975,11],[980,13],[985,14],[990,8],[995,16],[1000,7],[1005,9],[1010,7],[1015,10],[1020,8],[1025,10],[1030,13],[1035,9],[1040,14],[1045,15],[1050,10],[1055,11],[1060,11],[1065,13],[1070,9],[1075,5],[1080,5],[1085,5],[1090,5],[1095,11],[1100,7],[1105,8],[1110,6],[1115,8],[1120,11],[1125,6],[1130,5],[1135,5],[1140,5],[1145,5],[1150,6],[1155,11],[1160,6],[1165,4],[1170,8],[1175,6],[1180,1],[1185,9],[1190,9],[1195,11],[1200,8],[1205,3],[1210,9],[1215,3],[1220,6],[1225,7],[1230,7],[1235,6],[1240,9],[1245,10],[1250,1],[1255,5],[1260,4],[1265,3],[1270,12],[1275,10],[1280,3],[1285,2],[1290,8],[1295,5],[1300,8],[1305,4],[1310,3],[1315,2],[1320,3],[1325,4],[1330,2],[1335,9],[1340,5],[1345,5],[1350,5],[1355,6],[1360,3],[1365,5],[1370,4],[1375,3],[1380,9],[1385,7],[1390,3],[1395,3],[1400,8],[1405,7],[1410,8],[1415,2],[1420,2],[1425,8],[1430,5],[1435,4],[1440,1],[1445,5],[1450,3],[1455,10],[1460,2],[1465,8],[1470,5],[1475,4],[1480,7],[1485,6],[1490,4],[1495,4],[1505,3],[1510,4],[1515,7],[1520,6],[1525,4],[1530,3],[1535,2],[1540,4],[1545,7],[1550,3],[1555,9],[1560,7],[1565,3],[1570,7],[1575,5],[1580,6],[1585,6],[1590,4],[1595,5],[1600,4],[1605,2],[1610,4],[1615,6],[1620,4],[1625,4],[1630,2],[1635,3],[1640,1],[1645,2],[1650,3],[1655,2],[1665,10],[1670,3],[1675,2],[1680,1],[1685,3],[1690,2],[1695,1],[1700,4],[1705,1],[1710,5],[1715,2],[1720,8],[1725,2],[1730,6],[1735,3],[1740,4],[1745,2],[1750,2],[1755,4],[1760,6],[1765,2],[1770,5],[1775,1],[1780,2],[1785,2],[1790,3],[1795,2],[1800,4],[1805,4],[1810,4],[1815,2],[1820,2],[1825,1],[1830,2],[1835,1],[1840,3],[1845,2],[1850,2],[1855,2],[1860,3],[1865,2],[1870,2],[1875,2],[1880,2],[1890,5],[1895,4],[1900,3],[1905,5],[1915,5],[1920,1],[1925,2],[1930,5],[1935,4],[1940,2],[1945,2],[1950,4],[1955,1],[1960,3],[1965,5],[1970,1],[1975,1],[1980,4],[1985,3],[1990,2],[1995,3],[2000,2],[2010,4],[2020,1],[2025,4],[2030,6],[2035,1],[2040,1],[2050,3],[2055,3],[2060,1],[2065,1],[2070,1],[2075,1],[2080,2],[2085,2],[2090,3],[2095,3],[2100,3],[2125,3],[2130,2],[2135,2],[2140,2],[2145,1],[2150,2],[2155,2],[2165,2],[2170,1],[2175,1],[2180,3],[2185,2],[2190,1],[2195,3],[2200,2],[2205,1],[2210,2],[2215,1],[2220,1],[2230,1],[2235,2],[2240,1],[2250,1],[2255,1],[2260,1],[2265,1],[2270,2],[2275,3],[2285,1],[2295,3],[2300,1],[2305,1],[2310,1],[2325,4],[2340,1],[2345,5],[2350,1],[2360,2],[2370,1],[2375,3],[2390,1],[2400,2],[2410,1],[2425,2],[2430,1],[2440,1],[2445,3],[2450,1],[2460,2],[2465,1],[2470,3],[2475,1],[2480,3],[2490,3],[2495,1],[2500,1],[2505,1],[2525,1],[2530,1],[2535,1],[2540,1],[2545,2],[2550,1],[2565,2],[2570,2],[2575,1],[2585,2],[2615,1],[2620,2],[2625,3],[2640,1],[2645,1],[2655,1],[2665,1],[2670,1],[2675,1],[2685,1],[2690,3],[2700,2],[2705,1],[2715,1],[2720,1],[2725,1],[2730,1],[2760,2],[2765,1],[2770,1],[2790,1],[2795,2],[2800,1],[2805,2],[2810,1],[2815,2],[2820,2],[2830,2],[2840,3],[2845,1],[2855,1],[2865,1],[2875,1],[2880,2],[2885,1],[2890,1],[2915,1],[2925,2],[2965,1],[2970,2],[2980,1],[2985,1],[3010,1],[3035,1],[3040,1],[3070,1],[3080,1],[3090,1],[3100,1],[3105,1],[3125,2],[3130,2],[3135,2],[3140,1],[3145,1],[3185,1],[3190,1],[3195,1],[3235,1],[3275,1],[3280,1],[3295,2],[3300,1],[3320,1],[3345,1],[3350,1],[3355,1],[3380,1],[3440,2],[3475,1],[3495,1],[3520,1],[3575,1],[3600,1],[3610,1],[3640,1],[3650,1],[3660,1],[3670,1],[3705,1],[3750,1],[3770,2],[3775,1],[3780,1],[3790,1],[3890,1],[3910,1],[4025,1],[4030,2],[4060,1],[4075,1],[4090,1],[4110,1],[4150,1],[4255,1],[4295,1],[4310,1],[4415,1],[4480,1],[4505,1],[4540,1],[4640,1],[4660,1],[4750,1],[4755,1],[4830,1],[4875,1],[4940,1],[5075,1],[5090,1],[5135,1],[5150,1],[5270,1],[5335,1],[5500,1],[5550,2],[5730,1],[5965,1],[6005,1],[6245,1],[6995,1],[7275,1],[7485,1],[7600,1]]",15792877.15528395,547.0
Alaska,Alaska,71.3351305,51.8516355,-130.0253423,-176.6574075,61.32555106700429,-148.77309314493118,732.6193344835531,57169.0,41.8109961641288,75.6834399036234,17379.0,1043937.0,542702.0,560619.0,3297912.0,37.0,5462549.0,9.25,1365637.25,3113258.4387420653,222878533.298999,105839727.02467044,108535122.89888608,651752227.3125002,7609.978924560547,1092118868.973797,"[[0,10460],[5,20120],[10,11761],[15,4920],[20,2411],[25,1341],[30,789],[35,548],[40,448],[45,397],[50,305],[55,268],[60,234],[65,206],[70,180],[75,164],[80,153],[85,117],[90,118],[95,125],[100,111],[105,80],[110,87],[115,89],[120,77],[125,89],[130,71],[135,60],[140,66],[145,50],[150,54],[155,43],[160,42],[165,47],[170,34],[175,30],[180,31],[185,36],[190,26],[195,31],[200,22],[205,38],[210,32],[215,25],[220,23],[225,21],[230,19],[235,23],[240,16],[245,18],[250,16],[255,14],[260,10],[265,18],[270,21],[275,9],[280,8],[285,16],[290,13],[295,17],[300,15],[305,13],[310,11],[315,11],[320,9],[325,9],[330,6],[335,9],[340,10],[345,11],[350,7],[355,9],[360,11],[365,9],[370,7],[375,6],[380,8],[385,7],[390,7],[395,11],[400,5],[405,6],[410,3],[415,3],[420,4],[425,7],[430,5],[435,5],[440,4],[445,6],[450,1],[455,8],[460,6],[465,5],[470,6],[475,7],[480,8],[485,4],[490,4],[495,4],[500,4],[505,2],[510,6],[515,3],[520,4],[525,4],[530,5],[535,5],[540,4],[550,5],[560,6],[565,2],[570,5],[575,1],[580,2],[590,4],[595,3],[600,2],[605,6],[610,3],[615,4],[620,5],[625,1],[630,2],[635,2],[640,1],[645,4],[650,3],[655,1],[660,4],[665,1],[670,1],[675,3],[680,2],[685,1],[695,1],[700,3],[710,3],[715,4],[730,1],[735,1],[740,3],[745,2],[750,3],[755,3],[760,1],[765,4],[770,4],[775,2],[780,2],[785,4],[800,2],[810,3],[815,1],[820,1],[825,2],[830,1],[835,3],[845,1],[855,3],[870,1],[885,1],[890,2],[895,1],[900,1],[905,1],[910,1],[935,3],[940,2],[950,1],[955,1],[965,3],[970,1],[980,2],[1030,1],[1050,2],[1055,1],[1060,1],[1065,1],[1085,2],[1090,2],[1095,1],[1105,2],[1110,2],[1125,1],[1135,1],[1140,1],[1145,1],[1150,1],[1165,1],[1170,1],[1180,1],[1200,1],[1205,1],[1250,1],[1260,2],[1305,1],[1310,1],[1320,1],[1340,2],[1350,1],[1365,1],[1375,1],[1395,1],[1400,1],[1425,1],[1435,1],[1490,1],[1500,1],[1515,1],[1555,1],[1565,1],[1580,1],[1625,1],[1635,1],[1640,1],[1645,1],[1665,1],[1725,1],[1735,1],[1740,1],[1790,1],[1795,1],[1800,1],[1820,2],[1835,1],[1850,1],[1870,1],[1890,1],[1920,1],[1960,1],[2020,1],[2030,1],[2060,1],[2065,1],[2080,1],[2090,1],[2095,1],[2160,2],[2170,1],[2180,1],[2260,2],[2280,1],[2285,1],[2315,1],[2360,1],[2370,1],[2390,1],[2435,1],[2585,1],[2655,1],[2730,1],[2820,1],[2845,1],[3000,1],[3135,1],[3225,1],[3725,1]]",449958.79740725184,83.0
Arecibo,Arecibo,18.4903113,18.3358006,-66.5830161,-66.7675103,18.46026802160252,-66.72102867811475,1113.4778676988042,4209.0,71.13904163393559,92.95494699646645,3051.0,2971.0,3654.0,3651.0,306641.0,47.0,319968.0,11.75,79992.0,1006815.8478698734,1063853.3008544925,1273375.7591552734,1251443.496051025,110294306.48716427,16790.754528808593,114889794.89109494,"[[0,593],[5,1053],[10,1064],[15,733],[20,295],[25,119],[30,58],[35,52],[40,38],[45,26],[50,20],[55,17],[60,12],[65,14],[70,12],[75,7],[80,5],[85,4],[90,9],[95,5],[100,2],[105,2],[110,5],[115,6],[120,1],[125,4],[130,2],[135,3],[140,1],[145,1],[150,2],[155,2],[160,2],[170,2],[180,1],[185,2],[190,1],[205,2],[215,2],[220,1],[230,1],[235,1],[240,1],[250,4],[260,3],[270,1],[290,1],[300,1],[340,1],[375,1],[395,1],[420,1],[430,1],[460,1],[485,1],[495,1],[505,1],[535,1],[640,1],[665,2],[955,1],[1150,1],[2700,1]]",77320.67529578354,0.0
Arizona,Arizona,37.0008199,31.3329263,-109.0454245,-114.7915323,33.392174110514134,-111.89811423282453,1368.533301199324,1754534.0,74.84315235032795,95.23926875897683,6185427.0,32602252.0,21853100.0,28593177.0,58216480.0,61.0,147450436.0,15.25,36862609.0,2170419962.772888,14187736942.036703,8276523020.988702,11180100416.219028,23313112923.410816,24790.646569824217,59127893265.42816,"[[0,118909],[5,314792],[10,420363],[15,362641],[20,233280],[25,124039],[30,61904],[35,32974],[40,18434],[45,11263],[50,7712],[55,5813],[60,4396],[65,3441],[70,2915],[75,2306],[80,1994],[85,1691],[90,1483],[95,1247],[100,1202],[105,1039],[110,952],[115,931],[120,847],[125,770],[130,689],[135,657],[140,597],[145,584],[150,552],[155,517],[160,519],[165,396],[170,382],[175,377],[180,357],[185,352],[190,315],[195,303],[200,311],[205,314],[210,262],[215,269],[220,240],[225,225],[230,221],[235,220],[240,199],[245,210],[250,188],[255,185],[260,181],[265,150],[270,175],[275,178],[280,137],[285,131],[290,148],[295,133],[300,123],[305,132],[310,113],[315,119],[320,109],[325,99],[330,114],[335,108],[340,101],[345,93],[350,96],[355,96],[360,88],[365,69],[370,82],[375,78],[380,82],[385,69],[390,77],[395,78],[400,83],[405,70],[410,83],[415,64],[420,83],[425,64],[430,55],[435,66],[440,55],[445,65],[450,51],[455,66],[460,53],[465,57],[470,47],[475,39],[480,48],[485,49],[490,43],[495,44],[500,38],[505,53],[510,48],[515,43],[520,38],[525,37],[530,42],[535,31],[540,39],[545,40],[550,42],[555,27],[560,40],[565,44],[570,36],[575,36],[580,42],[585,42],[590,35],[595,38],[600,37],[605,45],[610,28],[615,23],[620,31],[625,31],[630,20],[635,24],[640,28],[645,26],[650,21],[655,29],[660,23],[665,32],[670,27],[675,27],[680,25],[685,33],[690,21],[695,18],[700,23],[705,26],[710,20],[715,17],[720,30],[725,20],[730,21],[735,15],[740,23],[745,22],[750,21],[755,16],[760,16],[765,20],[770,19],[775,19],[780,13],[785,16],[790,15],[795,19],[800,17],[805,18],[810,13],[815,23],[820,11],[825,18],[830,22],[835,21],[840,20],[845,24],[850,17],[855,11],[860,16],[865,19],[870,13],[875,12],[880,10],[885,16],[890,12],[895,17],[900,9],[905,12],[910,14],[915,16],[920,15],[925,12],[930,6],[935,15],[940,22],[945,5],[950,10],[955,8],[960,10],[965,7],[970,10],[975,9],[980,15],[985,10],[990,8],[995,18],[1000,14],[1005,11],[1010,10],[1015,9],[1020,8],[1025,11],[1030,16],[1035,20],[1040,6],[1045,4],[1050,5],[1055,10],[1060,6],[1065,8],[1070,10],[1075,7],[1080,10],[1085,12],[1090,12],[1095,8],[1100,4],[1105,7],[1110,4],[1115,9],[1120,5],[1125,10],[1130,11],[1135,7],[1140,10],[1145,10],[1150,5],[1155,13],[1160,8],[1165,11],[1170,15],[1175,5],[1180,9],[1185,3],[1190,1],[1195,4],[1200,9],[1205,7],[1210,8],[1215,5],[1220,4],[1225,4],[1230,9],[1235,1],[1240,3],[1245,5],[1250,2],[1255,9],[1260,10],[1265,4],[1270,8],[1275,4],[1280,9],[1285,5],[1290,9],[1295,2],[1300,9],[1305,3],[1310,5],[1315,4],[1320,7],[1325,5],[1330,7],[1335,1],[1340,5],[1345,5],[1350,7],[1355,3],[1360,7],[1365,4],[1370,5],[1375,3],[1380,3],[1385,6],[1390,2],[1395,7],[1400,1],[1405,4],[1410,5],[1415,1],[1420,4],[1425,6],[1430,3],[1435,3],[1440,3],[1445,2],[1450,5],[1455,4],[1460,1],[1465,3],[1470,5],[1475,1],[1480,3],[1485,2],[1490,2],[1500,4],[1505,7],[1510,5],[1515,4],[1520,5],[1525,1],[1530,3],[1535,4],[1540,2],[1545,2],[1550,2],[1555,6],[1560,1],[1565,1],[1570,4],[1575,2],[1580,3],[1585,2],[1590,2],[1595,3],[1600,4],[1605,1],[1610,3],[1615,5],[1620,1],[1625,5],[1630,3],[1635,2],[1640,3],[1645,2],[1650,1],[1655,5],[1660,2],[1665,2],[1670,2],[1675,3],[1680,1],[1685,4],[1690,2],[1695,2],[1700,3],[1705,2],[1710,4],[1715,3],[1720,4],[1725,2],[1730,2],[1735,2],[1740,4],[1745,6],[1750,2],[1755,2],[1760,4],[1765,2],[1770,3],[1775,2],[1780,1],[1785,2],[1790,1],[1795,2],[1800,2],[1805,3],[1810,2],[1815,2],[1820,1],[1825,2],[1830,4],[1835,3],[1840,3],[1845,1],[1850,2],[1855,1],[1860,4],[1865,3],[1870,3],[1875,2],[1880,4],[1885,3],[1895,3],[1900,1],[1905,1],[1910,2],[1915,2],[1920,2],[1925,4],[1930,1],[1935,1],[1940,1],[1945,3],[1950,3],[1960,1],[1970,2],[1975,1],[1990,2],[1995,1],[2000,1],[2005,1],[2010,3],[2015,1],[2020,1],[2025,1],[2035,2],[2040,3],[2050,2],[2055,2],[2060,1],[2065,1],[2070,1],[2075,2],[2080,4],[2085,2],[2090,3],[2095,1],[2100,2],[2105,1],[2115,1],[2120,2],[2125,2],[2130,1],[2135,3],[2140,1],[2145,4],[2150,1],[2160,6],[2165,2],[2170,1],[2175,4],[2180,4],[2185,1],[2195,2],[2200,3],[2205,1],[2210,5],[2215,1],[2220,2],[2230,3],[2235,1],[2240,1],[2250,1],[2265,2],[2270,2],[2285,2],[2290,2],[2295,2],[2310,1],[2335,3],[2345,1],[2350,1],[2360,2],[2375,1],[2385,1],[2395,1],[2400,2],[2405,1],[2410,3],[2415,1],[2425,1],[2435,1],[2440,1],[2445,1],[2450,1],[2455,1],[2465,1],[2470,2],[2480,1],[2485,3],[2490,1],[2495,2],[2505,1],[2510,1],[2525,1],[2530,1],[2555,1],[2565,1],[2585,2],[2595,2],[2600,2],[2625,1],[2630,4],[2640,1],[2645,1],[2655,1],[2660,2],[2675,1],[2685,2],[2705,2],[2710,1],[2730,1],[2750,1],[2770,1],[2785,1],[2800,3],[2820,2],[2865,1],[2900,1],[2905,4],[2940,1],[2945,1],[2955,1],[2960,1],[2985,1],[2995,1],[3005,1],[3010,1],[3015,1],[3020,1],[3025,1],[3030,1],[3040,1],[3120,1],[3135,1],[3145,1],[3180,1],[3190,1],[3205,2],[3220,1],[3230,1],[3235,1],[3325,1],[3330,1],[3335,1],[3345,1],[3360,1],[3365,1],[3380,1],[3385,1],[3410,1],[3440,1],[3445,1],[3510,1],[3545,1],[3570,1],[3575,1],[3590,1],[3605,1],[3660,1],[3700,1],[3745,1],[3790,1],[3825,1],[3865,1],[3885,1],[4050,1],[4135,1],[4395,1],[4410,1],[4425,1],[4465,1],[4505,1],[4555,1],[4570,1],[4640,1],[4695,1],[4730,1],[4890,1],[5005,1],[5105,1],[5115,1],[5145,2],[5160,1],[5275,1],[5455,1],[5470,1],[5595,1],[5715,1],[5755,1],[5790,1],[6180,1],[6205,1],[6235,1],[6480,1],[6720,1]]",25393752.12093245,39725.0
Arkansas,Arkansas,36.4991692,33.0056277,-89.7148097,-94.6168112,35.17311799586819,-92.7451070663639,1070.2748090358218,370016.0,41.75129017646895,79.80485321933955,1969247.0,7385123.0,4698559.0,5780139.0,16179679.0,49.0,36012747.0,12.25,9003186.75,546870441.9214205,2453275324.802381,1397490743.7176478,1738317918.970056,5226432885.547505,15056.125952148435,11362387314.959011,"[[0,51852],[5,90815],[10,83681],[15,56677],[20,29416],[25,14916],[30,8198],[35,5132],[40,3676],[45,2868],[50,2288],[55,1909],[60,1515],[65,1323],[70,1114],[75,950],[80,893],[85,794],[90,682],[95,649],[100,565],[105,515],[110,480],[115,419],[120,395],[125,370],[130,340],[135,317],[140,303],[145,256],[150,265],[155,210],[160,229],[165,197],[170,199],[175,168],[180,175],[185,186],[190,141],[195,156],[200,144],[205,130],[210,117],[215,123],[220,101],[225,103],[230,92],[235,94],[240,96],[245,89],[250,88],[255,79],[260,66],[265,72],[270,77],[275,77],[280,68],[285,64],[290,58],[295,57],[300,55],[305,54],[310,61],[315,48],[320,52],[325,51],[330,42],[335,44],[340,47],[345,35],[350,39],[355,32],[360,50],[365,36],[370,48],[375,41],[380,40],[385,38],[390,35],[395,34],[400,32],[405,34],[410,34],[415,38],[420,38],[425,25],[430,31],[435,26],[440,28],[445,37],[450,17],[455,30],[460,23],[465,22],[470,28],[475,25],[480,16],[485,32],[490,14],[495,20],[500,20],[505,22],[510,28],[515,21],[520,19],[525,12],[530,15],[535,9],[540,19],[545,13],[550,21],[555,12],[560,23],[565,23],[570,20],[575,22],[580,18],[585,19],[590,15],[595,13],[600,9],[605,12],[610,8],[615,11],[620,10],[625,10],[630,13],[635,11],[640,7],[645,9],[650,17],[655,8],[660,21],[665,5],[670,14],[675,14],[680,10],[685,7],[690,11],[695,13],[700,9],[705,7],[710,8],[715,12],[720,12],[725,12],[730,3],[735,13],[740,10],[745,6],[750,7],[755,10],[760,5],[765,8],[770,7],[775,11],[780,8],[785,7],[790,10],[795,9],[800,5],[805,8],[810,7],[815,5],[820,8],[825,9],[830,4],[835,8],[840,7],[845,3],[850,7],[855,8],[860,7],[865,3],[870,5],[875,6],[880,4],[885,5],[890,5],[895,4],[900,7],[905,2],[910,3],[915,5],[920,6],[925,5],[930,3],[935,6],[940,9],[945,6],[950,3],[955,6],[960,3],[965,6],[970,3],[975,1],[980,1],[985,6],[990,3],[995,2],[1000,3],[1005,4],[1010,3],[1015,7],[1020,4],[1025,5],[1030,4],[1035,2],[1040,6],[1045,2],[1050,6],[1055,4],[1060,4],[1065,4],[1070,2],[1075,2],[1080,4],[1085,4],[1090,1],[1095,6],[1100,4],[1105,1],[1115,2],[1120,3],[1125,4],[1130,1],[1135,7],[1140,6],[1145,5],[1150,6],[1160,5],[1165,2],[1170,2],[1175,3],[1180,4],[1185,2],[1190,1],[1195,3],[1200,4],[1205,5],[1210,9],[1215,4],[1220,4],[1225,6],[1230,3],[1235,4],[1240,1],[1245,1],[1250,3],[1255,1],[1260,2],[1265,3],[1270,2],[1275,3],[1280,4],[1285,4],[1290,3],[1295,4],[1305,3],[1310,6],[1315,2],[1320,5],[1325,5],[1330,4],[1335,2],[1345,2],[1355,3],[1360,2],[1365,2],[1375,1],[1380,2],[1385,4],[1390,4],[1395,3],[1400,1],[1405,2],[1410,4],[1415,1],[1420,3],[1425,5],[1430,1],[1435,1],[1440,4],[1445,1],[1450,3],[1460,3],[1465,3],[1470,2],[1475,1],[1480,1],[1490,1],[1495,1],[1500,1],[1515,3],[1525,2],[1530,3],[1545,2],[1550,3],[1555,2],[1560,1],[1565,4],[1570,2],[1575,2],[1585,2],[1590,1],[1595,1],[1600,2],[1605,5],[1610,1],[1615,3],[1620,2],[1625,4],[1630,3],[1635,3],[1640,3],[1645,3],[1650,2],[1660,1],[1665,1],[1675,2],[1680,1],[1690,2],[1695,1],[1700,4],[1710,2],[1720,1],[1730,2],[1740,1],[1750,2],[1755,1],[1760,1],[1765,3],[1770,2],[1775,1],[1780,3],[1785,2],[1790,1],[1800,3],[1805,1],[1820,3],[1835,1],[1840,1],[1845,2],[1850,3],[1855,2],[1865,1],[1885,2],[1890,1],[1900,1],[1910,1],[1915,1],[1920,1],[1925,1],[1940,1],[1945,2],[1975,2],[2010,1],[2015,2],[2020,2],[2035,2],[2045,1],[2055,2],[2070,1],[2080,1],[2085,1],[2090,1],[2105,3],[2110,1],[2115,1],[2120,1],[2125,1],[2130,1],[2140,1],[2145,2],[2150,1],[2155,1],[2170,1],[2175,1],[2195,1],[2200,1],[2210,4],[2215,1],[2225,1],[2230,1],[2235,2],[2240,3],[2255,1],[2265,1],[2270,1],[2280,1],[2285,1],[2290,2],[2295,2],[2305,1],[2310,1],[2315,1],[2325,1],[2330,3],[2340,1],[2345,3],[2370,1],[2375,2],[2385,1],[2405,1],[2420,1],[2425,2],[2430,2],[2435,2],[2440,1],[2455,1],[2460,2],[2465,1],[2470,1],[2500,1],[2505,1],[2520,1],[2535,1],[2540,2],[2550,1],[2555,2],[2565,1],[2585,2],[2600,1],[2605,1],[2610,1],[2615,1],[2625,1],[2650,1],[2665,1],[2680,2],[2685,1],[2695,2],[2750,1],[2755,1],[2770,1],[2780,1],[2785,1],[2790,1],[2810,2],[2815,1],[2835,1],[2845,1],[2900,2],[2920,1],[2930,1],[2945,1],[2950,1],[2955,1],[2965,1],[2980,1],[3070,1],[3075,1],[3080,1],[3090,1],[3110,1],[3130,1],[3140,1],[3155,1],[3190,1],[3210,1],[3265,1],[3310,1],[3395,1],[3420,2],[3430,1],[3470,1],[3475,1],[3490,1],[3495,1],[3565,1],[3640,1],[3705,1],[3750,1],[3765,1],[3775,1],[3785,1],[3865,1],[3920,1],[3970,1],[4030,1],[4060,1],[4475,1],[4530,1],[4740,1],[4855,1],[4965,1],[5040,1],[5055,1],[5140,1],[5190,1],[5500,1],[5525,1],[5665,1],[5990,1],[6610,1],[6795,1],[7115,1]]",7162306.228122593,239.0
Baja California,Baja California,32.7180156,28.0045382,-112.8582973,-117.1239705,32.51768498665759,-116.41729231650253,1292.0862318840575,20.0,0.0046363040267404,47.61904761904762,61.0,67.0,5.0,4.0,338.0,16.0,475.0,4.0,118.75,22165.901147460936,27647.65552978516,1939.4810668945315,1551.6951293945312,127753.65745239258,5857.9962158203125,181058.39032592773,"[[0,10],[5,7],[10,2],[15,1]]",0.0,0.0
Bayamón,Bayamón,18.4307747,18.2857644,-66.1187422,-66.2069914,18.381189049987903,-66.16662464495025,1096.3430813280809,33489.0,97.3185738466912,92.45741420722786,23033.0,25682.0,25927.0,25363.0,2035559.0,46.0,2135564.0,11.5,533891.0,7518030.159722901,9034758.886224365,8794452.095172118,8580308.41140747,717492171.366888,15952.521923828124,751419720.9194143,"[[0,4749],[5,9300],[10,9007],[15,6190],[20,2177],[25,714],[30,258],[35,159],[40,102],[45,73],[50,63],[55,59],[60,49],[65,38],[70,40],[75,34],[80,27],[85,23],[90,19],[95,28],[100,13],[105,19],[110,16],[115,19],[120,15],[125,10],[130,14],[135,9],[140,10],[145,11],[150,7],[155,5],[160,5],[165,7],[170,3],[175,7],[180,8],[185,8],[190,8],[195,6],[200,4],[205,4],[210,7],[215,6],[220,6],[225,3],[230,6],[235,5],[240,8],[245,3],[250,3],[255,4],[260,6],[265,3],[270,2],[275,4],[280,3],[285,1],[290,4],[295,5],[300,1],[305,4],[310,3],[315,2],[320,2],[325,1],[330,2],[335,1],[340,2],[350,1],[355,2],[365,1],[380,2],[390,2],[410,1],[415,1],[420,1],[425,3],[435,2],[440,1],[445,1],[455,1],[460,2],[470,1],[485,2],[520,2],[525,1],[530,4],[580,1],[595,2],[610,2],[615,1],[625,1],[645,1],[650,1],[655,1],[685,1],[690,1],[740,1],[755,1],[800,1],[810,1],[830,1],[835,1],[855,1],[895,1],[930,1],[945,1],[955,1],[970,1],[1000,1],[1015,1],[1025,1],[1180,1],[1230,1],[1265,1],[1295,1],[1325,1],[1335,1],[1400,2],[1465,1],[1470,1],[1505,1],[1680,1],[1870,1],[1925,1],[1945,1],[2090,1],[2585,1]]",505704.447528452,0.0
Cabo Rojo,Cabo Rojo,18.15484,17.9759884,-67.1158798,-67.2133525,18.03194428590097,-67.18177276375522,1127.1,2.0,0.1375515818431912,100.0,40.0,28.0,9.0,11.0,580.0,79.0,668.0,19.75,167.0,13167.896606445312,10450.254858398435,3042.693701171874,3675.574420166016,205943.16495361328,25563.86807861328,236279.5845397949,"[[15,1],[145,1]]",159.015838199918,0.0
California,California,42.00492,32.534985,-114.1324394,-124.3990122,35.72118756126613,-119.5072979020608,1295.254244304214,8617880.0,83.83617193047387,90.88617681942044,39987737.0,147839791.0,94712922.0,120802913.0,251440154.0,48.0,654783517.0,12.0,163695879.25,12996903397.28689,58674991837.97429,33705739380.570168,43746685723.00604,94180234194.80064,17967.201635742185,243304554533.6376,"[[0,1134554],[5,2249993],[10,2000657],[15,1412818],[20,759523],[25,356885],[30,178760],[35,102356],[40,65118],[45,44596],[50,34083],[55,26735],[60,21952],[65,18450],[70,15701],[75,13801],[80,12020],[85,10451],[90,9449],[95,8554],[100,7728],[105,7162],[110,6425],[115,5985],[120,5450],[125,5044],[130,4575],[135,4437],[140,3860],[145,3749],[150,3622],[155,3313],[160,3133],[165,2885],[170,2645],[175,2681],[180,2413],[185,2348],[190,2148],[195,2066],[200,1901],[205,1812],[210,1767],[215,1601],[220,1587],[225,1493],[230,1418],[235,1304],[240,1309],[245,1179],[250,1163],[255,1163],[260,1133],[265,1058],[270,999],[275,988],[280,896],[285,854],[290,847],[295,819],[300,800],[305,730],[310,752],[315,669],[320,702],[325,620],[330,543],[335,580],[340,612],[345,563],[350,576],[355,552],[360,531],[365,500],[370,457],[375,467],[380,440],[385,474],[390,452],[395,402],[400,409],[405,378],[410,383],[415,374],[420,330],[425,332],[430,354],[435,354],[440,320],[445,336],[450,312],[455,268],[460,306],[465,281],[470,235],[475,262],[480,285],[485,239],[490,247],[495,270],[500,234],[505,219],[510,218],[515,224],[520,208],[525,182],[530,199],[535,211],[540,179],[545,192],[550,185],[555,179],[560,192],[565,158],[570,171],[575,170],[580,165],[585,165],[590,171],[595,134],[600,135],[605,160],[610,166],[615,136],[620,150],[625,131],[630,131],[635,133],[640,124],[645,133],[650,119],[655,134],[660,107],[665,125],[670,126],[675,101],[680,106],[685,118],[690,120],[695,111],[700,115],[705,105],[710,117],[715,107],[720,107],[725,103],[730,114],[735,84],[740,93],[745,83],[750,89],[755,94],[760,96],[765,87],[770,86],[775,81],[780,76],[785,82],[790,83],[795,87],[800,86],[805,71],[810,82],[815,83],[820,73],[825,74],[830,68],[835,75],[840,81],[845,64],[850,80],[855,68],[860,79],[865,79],[870,64],[875,49],[880,56],[885,73],[890,62],[895,67],[900,50],[905,67],[910,73],[915,60],[920,51],[925,48],[930,57],[935,58],[940,69],[945,66],[950,54],[955,37],[960,42],[965,54],[970,57],[975,60],[980,49],[985,45],[990,44],[995,50],[1000,54],[1005,47],[1010,40],[1015,44],[1020,54],[1025,49],[1030,48],[1035,39],[1040,49],[1045,48],[1050,37],[1055,31],[1060,40],[1065,48],[1070,40],[1075,47],[1080,33],[1085,34],[1090,35],[1095,43],[1100,37],[1105,31],[1110,49],[1115,45],[1120,45],[1125,45],[1130,44],[1135,41],[1140,41],[1145,25],[1150,33],[1155,29],[1160,30],[1165,48],[1170,33],[1175,48],[1180,28],[1185,43],[1190,33],[1195,39],[1200,36],[1205,34],[1210,47],[1215,31],[1220,28],[1225,38],[1230,42],[1235,35],[1240,32],[1245,37],[1250,33],[1255,29],[1260,38],[1265,29],[1270,29],[1275,32],[1280,37],[1285,33],[1290,39],[1295,28],[1300,30],[1305,40],[1310,27],[1315,35],[1320,29],[1325,31],[1330,21],[1335,32],[1340,24],[1345,26],[1350,26],[1355,24],[1360,27],[1365,27],[1370,27],[1375,25],[1380,21],[1385,25],[1390,14],[1395,27],[1400,18],[1405,22],[1410,27],[1415,25],[1420,26],[1425,24],[1430,20],[1435,17],[1440,27],[1445,15],[1450,26],[1455,19],[1460,30],[1465,23],[1470,19],[1475,22],[1480,15],[1485,22],[1490,18],[1495,21],[1500,19],[1505,23],[1510,16],[1515,19],[1520,28],[1525,14],[1530,18],[1535,22],[1540,21],[1545,18],[1550,23],[1555,17],[1560,16],[1565,17],[1570,14],[1575,16],[1580,18],[1585,12],[1590,23],[1595,17],[1600,23],[1605,15],[1610,18],[1615,19],[1620,12],[1625,16],[1630,30],[1635,18],[1640,18],[1645,20],[1650,20],[1655,15],[1660,14],[1665,12],[1670,8],[1675,14],[1680,15],[1685,17],[1690,27],[1695,18],[1700,11],[1705,12],[1710,16],[1715,16],[1720,17],[1725,19],[1730,19],[1735,10],[1740,12],[1745,21],[1750,11],[1755,14],[1760,13],[1765,10],[1770,15],[1775,8],[1780,14],[1785,15],[1790,7],[1795,12],[1800,12],[1805,14],[1810,7],[1815,25],[1820,15],[1825,7],[1830,15],[1835,7],[1840,12],[1845,13],[1850,17],[1855,6],[1860,9],[1865,5],[1870,15],[1875,11],[1880,10],[1885,12],[1890,13],[1895,10],[1900,4],[1905,8],[1910,10],[1915,10],[1920,10],[1925,7],[1930,7],[1935,14],[1940,8],[1945,18],[1950,12],[1955,11],[1960,11],[1965,8],[1970,9],[1975,9],[1980,4],[1985,8],[1990,9],[1995,9],[2000,6],[2005,9],[2010,11],[2015,5],[2020,9],[2025,3],[2030,7],[2035,5],[2040,7],[2045,5],[2050,10],[2055,6],[2060,13],[2065,8],[2070,9],[2075,10],[2080,6],[2085,6],[2090,6],[2095,4],[2100,3],[2105,7],[2110,4],[2115,6],[2120,13],[2125,5],[2130,10],[2135,10],[2140,7],[2145,8],[2150,8],[2155,7],[2160,6],[2165,7],[2170,5],[2180,4],[2185,6],[2190,3],[2195,7],[2200,8],[2205,6],[2210,5],[2215,10],[2220,5],[2225,11],[2230,7],[2235,5],[2240,7],[2245,4],[2250,3],[2255,1],[2260,7],[2265,2],[2270,9],[2275,8],[2280,5],[2285,7],[2290,7],[2295,6],[2300,5],[2305,6],[2310,6],[2315,7],[2320,3],[2325,5],[2330,4],[2335,6],[2340,5],[2345,6],[2350,4],[2355,5],[2360,4],[2365,7],[2370,6],[2375,5],[2380,3],[2385,4],[2390,7],[2395,3],[2400,5],[2405,4],[2410,7],[2415,4],[2420,10],[2425,5],[2430,4],[2435,4],[2440,5],[2445,5],[2450,3],[2455,2],[2460,3],[2465,9],[2470,3],[2475,6],[2480,7],[2485,3],[2490,7],[2495,4],[2500,7],[2505,7],[2510,5],[2515,6],[2520,1],[2525,5],[2530,4],[2535,3],[2540,4],[2545,4],[2550,5],[2555,3],[2560,4],[2565,7],[2570,2],[2575,1],[2580,3],[2585,4],[2590,6],[2600,2],[2605,4],[2610,1],[2615,3],[2620,4],[2625,5],[2630,2],[2635,5],[2640,8],[2650,1],[2655,1],[2660,5],[2665,5],[2670,1],[2675,6],[2680,5],[2685,1],[2690,4],[2695,2],[2700,2],[2705,3],[2710,3],[2715,3],[2720,5],[2725,5],[2730,8],[2735,1],[2740,4],[2745,5],[2750,8],[2755,4],[2760,2],[2765,3],[2770,3],[2775,3],[2780,2],[2785,3],[2790,2],[2795,2],[2800,1],[2805,5],[2810,4],[2815,2],[2820,2],[2825,4],[2830,4],[2835,3],[2840,7],[2845,3],[2850,1],[2855,3],[2860,5],[2865,2],[2870,7],[2875,1],[2880,4],[2890,4],[2900,1],[2910,5],[2915,4],[2920,4],[2925,2],[2930,8],[2935,3],[2945,4],[2950,3],[2955,6],[2960,4],[2965,2],[2970,1],[2975,2],[2980,4],[2990,1],[2995,1],[3000,4],[3005,2],[3010,2],[3015,6],[3020,4],[3025,1],[3030,3],[3035,2],[3040,4],[3045,2],[3050,1],[3055,2],[3060,4],[3065,2],[3070,3],[3075,2],[3080,2],[3085,2],[3095,1],[3100,2],[3105,3],[3110,2],[3115,2],[3125,1],[3130,1],[3135,1],[3140,1],[3145,2],[3150,3],[3155,1],[3160,4],[3170,3],[3180,3],[3185,1],[3190,3],[3195,1],[3200,1],[3205,2],[3210,4],[3220,3],[3225,3],[3230,2],[3235,1],[3240,3],[3245,2],[3250,1],[3265,2],[3270,2],[3280,1],[3285,3],[3290,2],[3295,3],[3300,2],[3310,1],[3320,3],[3325,1],[3330,1],[3335,1],[3340,2],[3345,1],[3350,2],[3355,2],[3360,2],[3365,1],[3370,1],[3385,2],[3395,3],[3400,2],[3410,1],[3415,2],[3445,2],[3450,4],[3460,2],[3475,3],[3480,1],[3490,1],[3495,4],[3505,1],[3510,1],[3515,3],[3525,1],[3535,1],[3540,1],[3550,1],[3560,1],[3570,1],[3575,2],[3580,1],[3585,2],[3590,1],[3595,1],[3600,1],[3605,3],[3610,1],[3620,2],[3635,2],[3650,1],[3655,1],[3665,2],[3670,2],[3675,1],[3680,1],[3685,1],[3710,1],[3715,1],[3725,1],[3730,2],[3735,1],[3740,1],[3750,1],[3755,1],[3760,2],[3765,2],[3770,2],[3780,1],[3790,2],[3795,1],[3800,3],[3805,3],[3810,1],[3815,2],[3820,1],[3830,1],[3840,1],[3850,1],[3875,1],[3900,1],[3905,2],[3910,2],[3935,1],[3945,3],[3960,1],[3965,1],[3970,2],[3975,2],[3980,2],[4000,1],[4005,2],[4010,1],[4020,1],[4025,2],[4035,1],[4055,1],[4060,2],[4095,1],[4105,1],[4115,2],[4120,2],[4125,1],[4140,1],[4165,1],[4195,1],[4205,2],[4210,2],[4225,1],[4235,1],[4250,3],[4265,1],[4280,1],[4300,1],[4305,1],[4325,1],[4330,1],[4335,1],[4355,1],[4380,2],[4385,1],[4400,2],[4410,1],[4420,1],[4435,2],[4440,2],[4450,2],[4460,1],[4470,1],[4485,1],[4510,1],[4530,1],[4540,1],[4545,1],[4550,1],[4555,1],[4565,1],[4590,1],[4610,1],[4620,1],[4640,1],[4660,1],[4665,1],[4690,1],[4720,1],[4725,1],[4730,1],[4745,1],[4755,1],[4760,1],[4770,1],[4785,1],[4805,1],[4845,1],[4850,1],[4895,1],[4905,2],[4950,1],[4970,1],[4980,1],[5005,1],[5025,1],[5050,1],[5090,1],[5100,1],[5120,1],[5135,1],[5190,1],[5205,2],[5210,1],[5280,1],[5305,1],[5315,1],[5325,1],[5330,1],[5335,2],[5355,1],[5370,1],[5390,2],[5405,1],[5410,1],[5420,1],[5465,1],[5470,1],[5485,1],[5495,1],[5500,1],[5505,1],[5510,1],[5515,1],[5575,1],[5640,1],[5670,1],[5695,1],[5745,1],[5760,1],[5765,1],[5780,2],[5810,1],[5880,1],[6010,1],[6020,1],[6035,1],[6085,1],[6125,1],[6165,1],[6180,1],[6225,1],[6230,1],[6235,1],[6245,1],[6380,1],[6425,1],[6485,1],[6580,1],[6850,1],[6865,1],[7090,1],[7145,1],[7230,1],[7415,1],[7765,1]]",67060208.64027842,331810.0
California,California,42.00492,32.534985,-114.1324394,-124.3990122,35.72118756126613,-119.5072979020608,1370.2,1.0,1.768311730016287e-05,50.0,0.0,24.0,15.0,15.0,220.0,48.0,274.0,12.0,68.5,0.0,10470.426379394532,5923.7425537109375,6067.924218749999,88815.09135742186,17967.201635742185,111277.18450927731,"[[0,1134554],[5,2249993],[10,2000657],[15,1412818],[20,759523],[25,356885],[30,178760],[35,102356],[40,65118],[45,44596],[50,34083],[55,26735],[60,21952],[65,18450],[70,15701],[75,13801],[80,12020],[85,10451],[90,9449],[95,8554],[100,7728],[105,7162],[110,6425],[115,5985],[120,5450],[125,5044],[130,4575],[135,4437],[140,3860],[145,3749],[150,3622],[155,3313],[160,3133],[165,2885],[170,2645],[175,2681],[180,2413],[185,2348],[190,2148],[195,2066],[200,1901],[205,1812],[210,1767],[215,1601],[220,1587],[225,1493],[230,1418],[235,1304],[240,1309],[245,1179],[250,1163],[255,1163],[260,1133],[265,1058],[270,999],[275,988],[280,896],[285,854],[290,847],[295,819],[300,800],[305,730],[310,752],[315,669],[320,702],[325,620],[330,543],[335,580],[340,612],[345,563],[350,576],[355,552],[360,531],[365,500],[370,457],[375,467],[380,440],[385,474],[390,452],[395,402],[400,409],[405,378],[410,383],[415,374],[420,330],[425,332],[430,354],[435,354],[440,320],[445,336],[450,312],[455,268],[460,306],[465,281],[470,235],[475,262],[480,285],[485,239],[490,247],[495,270],[500,234],[505,219],[510,218],[515,224],[520,208],[525,182],[530,199],[535,211],[540,179],[545,192],[550,185],[555,179],[560,192],[565,158],[570,171],[575,170],[580,165],[585,165],[590,171],[595,134],[600,135],[605,160],[610,166],[615,136],[620,150],[625,131],[630,131],[635,133],[640,124],[645,133],[650,119],[655,134],[660,107],[665,125],[670,126],[675,101],[680,106],[685,118],[690,120],[695,111],[700,115],[705,105],[710,117],[715,107],[720,107],[725,103],[730,114],[735,84],[740,93],[745,83],[750,89],[755,94],[760,96],[765,87],[770,86],[775,81],[780,76],[785,82],[790,83],[795,87],[800,86],[805,71],[810,82],[815,83],[820,73],[825,74],[830,68],[835,75],[840,81],[845,64],[850,80],[855,68],[860,79],[865,79],[870,64],[875,49],[880,56],[885,73],[890,62],[895,67],[900,50],[905,67],[910,73],[915,60],[920,51],[925,48],[930,57],[935,58],[940,69],[945,66],[950,54],[955,37],[960,42],[965,54],[970,57],[975,60],[980,49],[985,45],[990,44],[995,50],[1000,54],[1005,47],[1010,40],[1015,44],[1020,54],[1025,49],[1030,48],[1035,39],[1040,49],[1045,48],[1050,37],[1055,31],[1060,40],[1065,48],[1070,40],[1075,47],[1080,33],[1085,34],[1090,35],[1095,43],[1100,37],[1105,31],[1110,49],[1115,45],[1120,45],[1125,45],[1130,44],[1135,41],[1140,41],[1145,25],[1150,33],[1155,29],[1160,30],[1165,48],[1170,33],[1175,48],[1180,28],[1185,43],[1190,33],[1195,39],[1200,36],[1205,34],[1210,47],[1215,31],[1220,28],[1225,38],[1230,42],[1235,35],[1240,32],[1245,37],[1250,33],[1255,29],[1260,38],[1265,29],[1270,29],[1275,32],[1280,37],[1285,33],[1290,39],[1295,28],[1300,30],[1305,40],[1310,27],[1315,35],[1320,29],[1325,31],[1330,21],[1335,32],[1340,24],[1345,26],[1350,26],[1355,24],[1360,27],[1365,27],[1370,27],[1375,25],[1380,21],[1385,25],[1390,14],[1395,27],[1400,18],[1405,22],[1410,27],[1415,25],[1420,26],[1425,24],[1430,20],[1435,17],[1440,27],[1445,15],[1450,26],[1455,19],[1460,30],[1465,23],[1470,19],[1475,22],[1480,15],[1485,22],[1490,18],[1495,21],[1500,19],[1505,23],[1510,16],[1515,19],[1520,28],[1525,14],[1530,18],[1535,22],[1540,21],[1545,18],[1550,23],[1555,17],[1560,16],[1565,17],[1570,14],[1575,16],[1580,18],[1585,12],[1590,23],[1595,17],[1600,23],[1605,15],[1610,18],[1615,19],[1620,12],[1625,16],[1630,30],[1635,18],[1640,18],[1645,20],[1650,20],[1655,15],[1660,14],[1665,12],[1670,8],[1675,14],[1680,15],[1685,17],[1690,27],[1695,18],[1700,11],[1705,12],[1710,16],[1715,16],[1720,17],[1725,19],[1730,19],[1735,10],[1740,12],[1745,21],[1750,11],[1755,14],[1760,13],[1765,10],[1770,15],[1775,8],[1780,14],[1785,15],[1790,7],[1795,12],[1800,12],[1805,14],[1810,7],[1815,25],[1820,15],[1825,7],[1830,15],[1835,7],[1840,12],[1845,13],[1850,17],[1855,6],[1860,9],[1865,5],[1870,15],[1875,11],[1880,10],[1885,12],[1890,13],[1895,10],[1900,4],[1905,8],[1910,10],[1915,10],[1920,10],[1925,7],[1930,7],[1935,14],[1940,8],[1945,18],[1950,12],[1955,11],[1960,11],[1965,8],[1970,9],[1975,9],[1980,4],[1985,8],[1990,9],[1995,9],[2000,6],[2005,9],[2010,11],[2015,5],[2020,9],[2025,3],[2030,7],[2035,5],[2040,7],[2045,5],[2050,10],[2055,6],[2060,13],[2065,8],[2070,9],[2075,10],[2080,6],[2085,6],[2090,6],[2095,4],[2100,3],[2105,7],[2110,4],[2115,6],[2120,13],[2125,5],[2130,10],[2135,10],[2140,7],[2145,8],[2150,8],[2155,7],[2160,6],[2165,7],[2170,5],[2180,4],[2185,6],[2190,3],[2195,7],[2200,8],[2205,6],[2210,5],[2215,10],[2220,5],[2225,11],[2230,7],[2235,5],[2240,7],[2245,4],[2250,3],[2255,1],[2260,7],[2265,2],[2270,9],[2275,8],[2280,5],[2285,7],[2290,7],[2295,6],[2300,5],[2305,6],[2310,6],[2315,7],[2320,3],[2325,5],[2330,4],[2335,6],[2340,5],[2345,6],[2350,4],[2355,5],[2360,4],[2365,7],[2370,6],[2375,5],[2380,3],[2385,4],[2390,7],[2395,3],[2400,5],[2405,4],[2410,7],[2415,4],[2420,10],[2425,5],[2430,4],[2435,4],[2440,5],[2445,5],[2450,3],[2455,2],[2460,3],[2465,9],[2470,3],[2475,6],[2480,7],[2485,3],[2490,7],[2495,4],[2500,7],[2505,7],[2510,5],[2515,6],[2520,1],[2525,5],[2530,4],[2535,3],[2540,4],[2545,4],[2550,5],[2555,3],[2560,4],[2565,7],[2570,2],[2575,1],[2580,3],[2585,4],[2590,6],[2600,2],[2605,4],[2610,1],[2615,3],[2620,4],[2625,5],[2630,2],[2635,5],[2640,8],[2650,1],[2655,1],[2660,5],[2665,5],[2670,1],[2675,6],[2680,5],[2685,1],[2690,4],[2695,2],[2700,2],[2705,3],[2710,3],[2715,3],[2720,5],[2725,5],[2730,8],[2735,1],[2740,4],[2745,5],[2750,8],[2755,4],[2760,2],[2765,3],[2770,3],[2775,3],[2780,2],[2785,3],[2790,2],[2795,2],[2800,1],[2805,5],[2810,4],[2815,2],[2820,2],[2825,4],[2830,4],[2835,3],[2840,7],[2845,3],[2850,1],[2855,3],[2860,5],[2865,2],[2870,7],[2875,1],[2880,4],[2890,4],[2900,1],[2910,5],[2915,4],[2920,4],[2925,2],[2930,8],[2935,3],[2945,4],[2950,3],[2955,6],[2960,4],[2965,2],[2970,1],[2975,2],[2980,4],[2990,1],[2995,1],[3000,4],[3005,2],[3010,2],[3015,6],[3020,4],[3025,1],[3030,3],[3035,2],[3040,4],[3045,2],[3050,1],[3055,2],[3060,4],[3065,2],[3070,3],[3075,2],[3080,2],[3085,2],[3095,1],[3100,2],[3105,3],[3110,2],[3115,2],[3125,1],[3130,1],[3135,1],[3140,1],[3145,2],[3150,3],[3155,1],[3160,4],[3170,3],[3180,3],[3185,1],[3190,3],[3195,1],[3200,1],[3205,2],[3210,4],[3220,3],[3225,3],[3230,2],[3235,1],[3240,3],[3245,2],[3250,1],[3265,2],[3270,2],[3280,1],[3285,3],[3290,2],[3295,3],[3300,2],[3310,1],[3320,3],[3325,1],[3330,1],[3335,1],[3340,2],[3345,1],[3350,2],[3355,2],[3360,2],[3365,1],[3370,1],[3385,2],[3395,3],[3400,2],[3410,1],[3415,2],[3445,2],[3450,4],[3460,2],[3475,3],[3480,1],[3490,1],[3495,4],[3505,1],[3510,1],[3515,3],[3525,1],[3535,1],[3540,1],[3550,1],[3560,1],[3570,1],[3575,2],[3580,1],[3585,2],[3590,1],[3595,1],[3600,1],[3605,3],[3610,1],[3620,2],[3635,2],[3650,1],[3655,1],[3665,2],[3670,2],[3675,1],[3680,1],[3685,1],[3710,1],[3715,1],[3725,1],[3730,2],[3735,1],[3740,1],[3750,1],[3755,1],[3760,2],[3765,2],[3770,2],[3780,1],[3790,2],[3795,1],[3800,3],[3805,3],[3810,1],[3815,2],[3820,1],[3830,1],[3840,1],[3850,1],[3875,1],[3900,1],[3905,2],[3910,2],[3935,1],[3945,3],[3960,1],[3965,1],[3970,2],[3975,2],[3980,2],[4000,1],[4005,2],[4010,1],[4020,1],[4025,2],[4035,1],[4055,1],[4060,2],[4095,1],[4105,1],[4115,2],[4120,2],[4125,1],[4140,1],[4165,1],[4195,1],[4205,2],[4210,2],[4225,1],[4235,1],[4250,3],[4265,1],[4280,1],[4300,1],[4305,1],[4325,1],[4330,1],[4335,1],[4355,1],[4380,2],[4385,1],[4400,2],[4410,1],[4420,1],[4435,2],[4440,2],[4450,2],[4460,1],[4470,1],[4485,1],[4510,1],[4530,1],[4540,1],[4545,1],[4550,1],[4555,1],[4565,1],[4590,1],[4610,1],[4620,1],[4640,1],[4660,1],[4665,1],[4690,1],[4720,1],[4725,1],[4730,1],[4745,1],[4755,1],[4760,1],[4770,1],[4785,1],[4805,1],[4845,1],[4850,1],[4895,1],[4905,2],[4950,1],[4970,1],[4980,1],[5005,1],[5025,1],[5050,1],[5090,1],[5100,1],[5120,1],[5135,1],[5190,1],[5205,2],[5210,1],[5280,1],[5305,1],[5315,1],[5325,1],[5330,1],[5335,2],[5355,1],[5370,1],[5390,2],[5405,1],[5410,1],[5420,1],[5465,1],[5470,1],[5485,1],[5495,1],[5500,1],[5505,1],[5510,1],[5515,1],[5575,1],[5640,1],[5670,1],[5695,1],[5745,1],[5760,1],[5765,1],[5780,2],[5810,1],[5880,1],[6010,1],[6020,1],[6035,1],[6085,1],[6125,1],[6165,1],[6180,1],[6225,1],[6230,1],[6235,1],[6245,1],[6380,1],[6425,1],[6485,1],[6580,1],[6850,1],[6865,1],[7090,1],[7145,1],[7230,1],[7415,1],[7765,1]]",47.91962498187294,0.0
Canóvanas,Canóvanas,18.3929697,18.2726672,-65.8631479,-65.916497,18.36719857184192,-65.89288637660542,1109.856797622125,2099.0,82.92166549047283,89.31914893617021,879.0,1391.0,1520.0,987.0,134698.0,33.0,139475.0,8.25,34868.75,289471.0819946289,498099.927368164,519705.233178711,342925.9017089844,48325971.23024903,11903.651513671875,49976173.37449955,"[[0,455],[5,793],[10,391],[15,263],[20,77],[25,26],[30,16],[35,10],[40,10],[45,5],[50,1],[55,6],[60,3],[65,5],[70,2],[75,2],[80,3],[85,1],[90,2],[100,2],[105,3],[110,1],[120,3],[125,1],[130,2],[135,2],[165,1],[210,1],[240,1],[255,1],[265,1],[320,1],[425,1],[435,1],[695,1],[990,1],[1095,1],[1410,1],[2100,1],[2420,1]]",33633.896532571576,0.0
Carolina,Carolina,18.4492584,18.3635657,-65.9162996,-66.0407542,18.401101409388733,-65.9741183088224,1103.269168354365,19689.0,95.87656894286104,93.05260172976038,12412.0,13908.0,15886.0,16143.0,1495730.0,48.0,1554079.0,12.0,388519.75,4091456.26036377,4921364.961126708,5411613.004675295,5465135.505950928,533382071.03119487,16980.27298583984,553271640.7633116,"[[0,2475],[5,5166],[10,5180],[15,3875],[20,1445],[25,442],[30,211],[35,104],[40,73],[45,60],[50,54],[55,31],[60,42],[65,32],[70,25],[75,25],[80,18],[85,18],[90,21],[95,12],[100,16],[105,14],[110,11],[115,13],[120,13],[125,10],[130,13],[135,7],[140,11],[145,10],[150,5],[155,9],[160,15],[165,2],[170,5],[175,7],[180,11],[185,8],[190,2],[195,8],[200,3],[205,5],[210,7],[215,3],[220,5],[225,3],[230,6],[235,5],[240,2],[245,4],[250,3],[255,1],[260,3],[265,2],[270,2],[275,4],[280,7],[285,6],[290,2],[295,2],[300,4],[310,4],[315,1],[320,5],[330,2],[335,4],[340,3],[345,1],[355,2],[360,2],[370,1],[375,2],[380,2],[385,2],[395,3],[400,2],[405,1],[410,1],[415,1],[430,1],[440,2],[455,2],[465,1],[470,2],[475,1],[480,1],[490,3],[495,1],[510,2],[515,1],[525,1],[530,1],[545,2],[555,1],[570,1],[580,1],[600,2],[615,1],[625,1],[655,1],[675,2],[685,1],[690,1],[710,1],[775,1],[785,1],[825,2],[870,1],[885,2],[900,1],[910,1],[925,1],[935,1],[940,1],[960,1],[970,1],[1035,1],[1045,1],[1080,1],[1100,1],[1130,1],[1185,1],[1195,1],[1205,2],[1275,1],[1315,1],[1330,1],[1435,1],[1450,1],[1665,1],[1670,1],[1850,1],[1935,1],[1970,1],[2345,1],[2685,1],[2755,1],[3050,1],[3695,1]]",372351.0597819096,0.0
Cataño,Cataño,18.4532855,18.4228617,-66.1117247,-66.1701328,18.4370423804265,-66.14363254747381,1099.9,3221.0,96.57273419649655,84.67402733964248,3595.0,4130.0,2690.0,2986.0,177383.0,31.0,190784.0,7.75,47696.0,1179918.308337402,1473588.162994385,906092.3524902344,1022554.836553955,63038438.41622924,10791.272119140624,67620592.07660522,"[[0,825],[5,1249],[10,668],[15,274],[20,61],[25,22],[30,20],[35,10],[40,8],[45,1],[50,3],[55,6],[60,2],[65,3],[70,3],[75,4],[80,4],[85,5],[95,1],[100,1],[105,3],[110,3],[115,5],[125,2],[130,2],[135,2],[145,1],[150,1],[160,1],[170,1],[180,2],[190,2],[205,2],[230,1],[245,1],[250,1],[260,2],[265,1],[310,1],[330,1],[370,2],[385,1],[390,1],[395,1],[430,1],[485,1],[590,1],[685,1],[745,1],[765,2],[895,1],[900,1],[1655,1],[1725,1]]",45508.56625882165,0.0
Colorado,Colorado,41.0022748,36.9970609,-102.0447178,-109.0417791,39.49463004583771,-105.23352559032097,1240.351099837882,1032067.0,63.29375634128965,85.54371853965134,565482.0,17805663.0,10670013.0,11236823.0,29147462.0,35.0,69425443.0,8.75,17356360.75,174379660.53330985,6796897230.368474,3678047186.94815,3763686240.750956,10254003359.918173,12456.46559448242,24667013678.51907,"[[0,200731],[5,396639],[10,224591],[15,92688],[20,38092],[25,18428],[30,10724],[35,7164],[40,5259],[45,3866],[50,3207],[55,2632],[60,2155],[65,1813],[70,1594],[75,1334],[80,1183],[85,971],[90,861],[95,798],[100,754],[105,700],[110,702],[115,635],[120,538],[125,536],[130,519],[135,431],[140,467],[145,388],[150,403],[155,336],[160,343],[165,279],[170,301],[175,287],[180,269],[185,249],[190,258],[195,212],[200,204],[205,213],[210,213],[215,189],[220,172],[225,196],[230,182],[235,169],[240,157],[245,155],[250,135],[255,149],[260,148],[265,120],[270,147],[275,119],[280,114],[285,116],[290,110],[295,93],[300,89],[305,105],[310,117],[315,83],[320,101],[325,105],[330,82],[335,94],[340,83],[345,95],[350,87],[355,91],[360,63],[365,72],[370,70],[375,70],[380,77],[385,71],[390,62],[395,71],[400,72],[405,62],[410,66],[415,55],[420,70],[425,73],[430,40],[435,43],[440,53],[445,46],[450,46],[455,49],[460,48],[465,39],[470,43],[475,48],[480,45],[485,45],[490,36],[495,32],[500,43],[505,44],[510,32],[515,33],[520,39],[525,36],[530,33],[535,26],[540,44],[545,19],[550,41],[555,34],[560,26],[565,33],[570,34],[575,34],[580,27],[585,24],[590,29],[595,33],[600,38],[605,22],[610,28],[615,23],[620,33],[625,21],[630,19],[635,22],[640,18],[645,20],[650,16],[655,21],[660,25],[665,20],[670,17],[675,9],[680,19],[685,22],[690,18],[695,18],[700,23],[705,17],[710,25],[715,18],[720,14],[725,20],[730,20],[735,12],[740,18],[745,12],[750,19],[755,9],[760,21],[765,15],[770,16],[775,11],[780,17],[785,24],[790,19],[795,15],[800,10],[805,13],[810,8],[815,22],[820,12],[825,10],[830,15],[835,10],[840,13],[845,11],[850,13],[855,11],[860,15],[865,11],[870,10],[875,16],[880,17],[885,8],[890,13],[895,17],[900,10],[905,13],[910,11],[915,8],[920,10],[925,8],[930,12],[935,9],[940,13],[945,12],[950,11],[955,10],[960,9],[965,7],[970,9],[975,11],[980,11],[985,15],[990,12],[995,10],[1000,6],[1005,13],[1010,12],[1015,10],[1020,6],[1025,7],[1030,8],[1035,6],[1040,7],[1045,7],[1050,5],[1055,8],[1060,4],[1065,7],[1070,11],[1075,5],[1080,5],[1085,6],[1090,6],[1095,11],[1100,8],[1105,3],[1110,5],[1115,4],[1120,8],[1125,3],[1130,10],[1135,7],[1140,8],[1145,9],[1150,7],[1155,9],[1160,7],[1165,7],[1170,12],[1175,4],[1180,7],[1185,5],[1190,8],[1195,6],[1200,4],[1205,1],[1210,4],[1215,10],[1220,9],[1225,10],[1230,5],[1235,2],[1240,3],[1245,4],[1250,11],[1255,2],[1260,6],[1265,10],[1270,4],[1275,5],[1280,7],[1285,3],[1290,8],[1295,4],[1300,5],[1310,5],[1315,2],[1320,4],[1325,6],[1330,8],[1335,1],[1340,4],[1345,2],[1350,6],[1355,5],[1360,6],[1365,4],[1370,7],[1375,3],[1380,2],[1385,4],[1390,1],[1395,2],[1400,4],[1405,5],[1410,4],[1415,1],[1420,4],[1425,2],[1430,4],[1435,4],[1440,3],[1445,6],[1450,2],[1455,2],[1460,4],[1465,4],[1470,6],[1475,5],[1480,3],[1485,1],[1490,4],[1495,7],[1500,3],[1505,1],[1510,1],[1515,2],[1520,4],[1525,5],[1530,4],[1535,1],[1540,4],[1545,4],[1550,4],[1555,5],[1565,5],[1570,5],[1575,3],[1580,5],[1585,4],[1590,3],[1595,3],[1600,5],[1605,5],[1610,3],[1615,1],[1620,3],[1625,3],[1630,4],[1635,2],[1640,7],[1645,6],[1650,1],[1655,6],[1660,2],[1665,2],[1670,2],[1675,1],[1680,2],[1685,2],[1690,2],[1695,4],[1700,5],[1705,3],[1710,2],[1715,3],[1720,3],[1725,1],[1730,2],[1740,2],[1745,2],[1750,1],[1755,5],[1760,3],[1765,4],[1770,3],[1775,3],[1780,3],[1785,3],[1790,3],[1795,2],[1800,1],[1805,1],[1810,3],[1815,2],[1820,2],[1825,3],[1830,2],[1835,2],[1840,2],[1845,3],[1860,2],[1865,1],[1875,5],[1880,3],[1885,3],[1890,1],[1895,2],[1915,1],[1920,4],[1925,2],[1930,1],[1935,4],[1940,1],[1945,5],[1950,3],[1955,2],[1960,1],[1965,1],[1970,1],[1975,2],[1980,1],[1985,1],[1990,2],[1995,4],[2000,2],[2005,5],[2010,3],[2015,1],[2020,2],[2025,2],[2030,2],[2040,3],[2045,4],[2050,3],[2055,2],[2060,2],[2065,2],[2070,1],[2075,1],[2080,2],[2085,2],[2095,2],[2105,1],[2110,2],[2115,1],[2120,2],[2130,1],[2140,2],[2145,1],[2150,3],[2155,1],[2160,2],[2165,2],[2170,2],[2185,1],[2200,2],[2215,1],[2220,1],[2225,1],[2230,3],[2235,1],[2240,2],[2245,1],[2250,2],[2255,2],[2265,1],[2270,1],[2280,3],[2285,2],[2290,2],[2295,2],[2300,1],[2310,3],[2315,1],[2320,1],[2325,1],[2355,1],[2365,1],[2370,1],[2405,1],[2410,1],[2425,2],[2435,2],[2460,2],[2470,1],[2480,2],[2485,4],[2490,2],[2500,1],[2505,1],[2510,1],[2515,1],[2520,1],[2530,2],[2550,2],[2560,1],[2565,2],[2580,2],[2585,1],[2595,1],[2600,1],[2615,1],[2625,1],[2635,1],[2650,1],[2665,1],[2670,2],[2675,1],[2685,1],[2690,1],[2695,1],[2705,1],[2730,2],[2750,1],[2755,2],[2780,1],[2795,1],[2805,1],[2825,2],[2865,1],[2900,2],[2905,1],[2920,1],[2940,1],[2945,2],[2975,1],[2995,1],[3000,1],[3010,1],[3025,1],[3060,1],[3100,1],[3110,1],[3115,1],[3120,1],[3130,1],[3135,2],[3165,1],[3185,1],[3220,1],[3230,1],[3240,3],[3250,1],[3285,1],[3300,1],[3315,1],[3385,1],[3400,1],[3435,1],[3450,1],[3475,1],[3485,1],[3570,2],[3575,2],[3665,1],[3775,1],[3800,1],[3855,1],[3880,1],[3940,1],[3965,1],[4090,1],[4115,1],[4125,1],[4145,1],[4150,1],[4300,1],[4570,1],[4585,1],[4740,1],[4945,1],[5160,1],[5335,1],[5940,1],[7220,1],[7255,1]]",15019343.801609268,24360.0
Connecticut,Connecticut,42.0501666,40.9878111,-71.7881381,-73.7243176,41.51580292536477,-72.84436359456849,988.4346052368784,608824.0,64.9671903786044,74.60986997708362,818674.0,9664517.0,6484403.0,6123610.0,20482572.0,31.0,43573776.0,7.75,10893444.0,207232458.85581356,2876160629.3792543,1768746062.231229,1651342433.3281977,5934578565.428323,8817.065771484375,12438060149.222822,"[[0,150381],[5,235639],[10,112347],[15,45212],[20,18311],[25,8619],[30,5224],[35,3671],[40,2863],[45,2284],[50,1967],[55,1632],[60,1406],[65,1260],[70,1011],[75,960],[80,827],[85,736],[90,708],[95,670],[100,595],[105,525],[110,474],[115,506],[120,444],[125,376],[130,370],[135,314],[140,299],[145,286],[150,288],[155,251],[160,234],[165,233],[170,231],[175,222],[180,216],[185,213],[190,185],[195,174],[200,170],[205,181],[210,143],[215,129],[220,159],[225,153],[230,122],[235,111],[240,129],[245,114],[250,100],[255,118],[260,85],[265,121],[270,94],[275,84],[280,88],[285,92],[290,75],[295,84],[300,88],[305,80],[310,95],[315,67],[320,72],[325,80],[330,74],[335,84],[340,65],[345,65],[350,70],[355,52],[360,62],[365,48],[370,50],[375,49],[380,48],[385,42],[390,45],[395,51],[400,36],[405,40],[410,51],[415,46],[420,39],[425,29],[430,42],[435,38],[440,42],[445,30],[450,38],[455,34],[460,29],[465,29],[470,34],[475,35],[480,31],[485,33],[490,38],[495,33],[500,23],[505,29],[510,32],[515,20],[520,32],[525,25],[530,28],[535,21],[540,32],[545,22],[550,29],[555,29],[560,25],[565,25],[570,19],[575,26],[580,18],[585,15],[590,19],[595,19],[600,23],[605,17],[610,16],[615,29],[620,18],[625,21],[630,20],[635,16],[640,28],[645,18],[650,20],[655,23],[660,13],[665,17],[670,13],[675,14],[680,19],[685,21],[690,18],[695,25],[700,23],[705,16],[710,22],[715,16],[720,23],[725,20],[730,12],[735,12],[740,20],[745,14],[750,14],[755,4],[760,13],[765,16],[770,6],[775,18],[780,11],[785,11],[790,13],[795,21],[800,12],[805,9],[810,11],[815,13],[820,12],[825,13],[830,7],[835,5],[840,11],[845,8],[850,8],[855,12],[860,9],[865,3],[870,10],[875,8],[880,11],[885,2],[890,8],[895,8],[900,10],[905,6],[910,8],[915,6],[920,12],[925,5],[930,8],[935,8],[940,7],[945,10],[950,11],[955,6],[960,8],[965,6],[970,4],[975,4],[980,5],[985,5],[990,8],[995,5],[1000,5],[1005,6],[1010,4],[1015,7],[1020,2],[1025,5],[1030,3],[1035,5],[1040,2],[1045,11],[1050,9],[1055,3],[1060,7],[1065,6],[1070,6],[1075,6],[1080,6],[1085,2],[1090,5],[1095,6],[1100,9],[1105,6],[1110,5],[1115,7],[1120,3],[1125,7],[1130,7],[1135,8],[1140,2],[1145,5],[1150,3],[1155,7],[1160,1],[1165,3],[1170,2],[1175,3],[1180,5],[1185,6],[1190,3],[1195,5],[1200,3],[1205,4],[1210,5],[1215,7],[1220,3],[1225,5],[1230,3],[1235,1],[1240,3],[1245,2],[1250,8],[1255,5],[1260,2],[1265,5],[1270,2],[1275,3],[1280,2],[1285,2],[1290,4],[1295,4],[1300,1],[1305,3],[1310,1],[1315,2],[1320,6],[1325,4],[1330,8],[1335,5],[1340,5],[1345,3],[1350,7],[1355,5],[1360,1],[1365,6],[1375,4],[1380,5],[1385,2],[1390,2],[1395,2],[1400,3],[1405,2],[1410,4],[1415,3],[1425,2],[1430,3],[1435,3],[1440,3],[1445,5],[1450,1],[1455,4],[1460,3],[1465,4],[1470,3],[1475,4],[1480,2],[1485,4],[1490,3],[1495,3],[1500,4],[1505,2],[1510,7],[1515,6],[1520,3],[1530,7],[1535,2],[1540,2],[1545,4],[1550,1],[1555,3],[1560,6],[1565,3],[1570,5],[1575,4],[1585,2],[1590,3],[1595,2],[1605,3],[1610,3],[1620,1],[1625,4],[1630,2],[1635,1],[1640,3],[1645,2],[1650,1],[1655,5],[1665,1],[1670,4],[1675,3],[1680,3],[1690,1],[1695,2],[1700,2],[1705,1],[1710,3],[1715,2],[1720,2],[1725,3],[1730,2],[1735,2],[1740,1],[1745,2],[1755,3],[1760,2],[1765,3],[1770,5],[1775,4],[1780,2],[1785,1],[1790,2],[1795,2],[1805,2],[1810,2],[1815,2],[1820,1],[1825,2],[1830,5],[1835,1],[1840,1],[1845,2],[1850,2],[1855,2],[1865,1],[1870,1],[1880,2],[1895,2],[1900,2],[1905,2],[1910,4],[1915,2],[1920,2],[1925,2],[1930,2],[1935,1],[1955,1],[1965,3],[1970,3],[1980,2],[1985,1],[1990,2],[1995,3],[2000,1],[2005,1],[2010,1],[2015,2],[2020,1],[2025,1],[2030,1],[2045,1],[2060,1],[2070,1],[2075,4],[2080,2],[2085,1],[2090,2],[2100,1],[2105,1],[2110,1],[2120,2],[2125,1],[2145,2],[2155,2],[2160,1],[2175,1],[2185,1],[2190,2],[2200,1],[2210,4],[2215,1],[2220,2],[2225,1],[2230,3],[2235,1],[2245,1],[2250,3],[2255,1],[2260,1],[2265,1],[2270,1],[2275,2],[2280,1],[2285,1],[2300,1],[2310,1],[2335,1],[2345,1],[2360,3],[2370,1],[2390,1],[2400,2],[2425,1],[2430,1],[2445,2],[2450,1],[2460,1],[2465,1],[2475,2],[2480,1],[2510,1],[2530,2],[2540,1],[2550,1],[2565,1],[2570,1],[2590,1],[2615,2],[2620,2],[2625,1],[2635,1],[2645,2],[2650,1],[2655,1],[2665,1],[2690,1],[2695,1],[2700,1],[2720,1],[2740,1],[2745,1],[2785,1],[2800,2],[2840,1],[2870,1],[2880,1],[2895,1],[2910,1],[2945,1],[2955,1],[2965,1],[3010,2],[3025,1],[3030,1],[3055,1],[3075,1],[3105,3],[3120,1],[3125,1],[3135,3],[3165,1],[3190,1],[3195,1],[3245,1],[3270,1],[3295,1],[3310,1],[3320,1],[3335,1],[3350,1],[3375,1],[3415,1],[3425,1],[3435,1],[3455,1],[3465,1],[3500,1],[3590,1],[3665,1],[3830,1],[3875,1],[3895,1],[3925,1],[3950,1],[3985,1],[4005,1],[4055,1],[4205,1],[4220,1],[4400,1],[4570,1],[4630,1],[4700,1],[4745,1],[4850,1],[4915,1],[5255,1],[5615,1],[5640,1],[5655,1],[6320,1],[6865,1],[8815,1]]",5385432.797179578,5278.0
Delaware,Delaware,39.8389431,38.4513124,-75.0499576,-75.7886315,39.21281044800746,-75.50285313409262,1023.0998463082844,147530.0,47.28955565899245,79.78691760633839,395213.0,2444489.0,1655629.0,1688159.0,4587709.0,34.0,10771199.0,8.5,2692799.75,103983228.73112486,770247364.2541928,474572685.6549072,484130775.47115177,1389435834.1381965,10027.73201904297,3222369888.249571,"[[0,34362],[5,52493],[10,31165],[15,12809],[20,4814],[25,2313],[30,1337],[35,960],[40,776],[45,587],[50,536],[55,402],[60,334],[65,303],[70,299],[75,239],[80,239],[85,208],[90,165],[95,152],[100,158],[105,142],[110,124],[115,95],[120,112],[125,100],[130,71],[135,71],[140,84],[145,76],[150,69],[155,63],[160,58],[165,47],[170,55],[175,45],[180,43],[185,43],[190,44],[195,38],[200,35],[205,42],[210,40],[215,27],[220,25],[225,37],[230,30],[235,25],[240,36],[245,27],[250,26],[255,41],[260,16],[265,16],[270,20],[275,11],[280,16],[285,18],[290,27],[295,16],[300,18],[305,13],[310,17],[315,16],[320,15],[325,12],[330,15],[335,12],[340,14],[345,6],[350,15],[355,13],[360,19],[365,5],[370,11],[375,9],[380,13],[385,9],[390,9],[395,12],[400,2],[405,6],[410,9],[415,12],[420,8],[425,12],[430,5],[435,10],[440,8],[445,6],[450,12],[455,10],[460,8],[465,3],[470,7],[475,5],[480,5],[485,7],[490,12],[495,9],[500,5],[505,8],[510,8],[515,6],[520,6],[525,6],[530,7],[535,5],[540,9],[545,3],[550,6],[555,2],[560,7],[565,4],[570,5],[575,4],[580,9],[585,4],[590,7],[595,7],[600,11],[605,3],[610,3],[615,5],[620,2],[625,4],[630,4],[635,5],[640,2],[645,4],[650,5],[655,6],[660,1],[665,2],[670,1],[675,4],[680,4],[685,3],[690,3],[695,6],[700,4],[705,2],[710,4],[715,2],[720,3],[730,4],[735,3],[740,7],[745,5],[750,4],[755,4],[760,1],[765,3],[770,2],[775,2],[780,3],[785,4],[790,1],[795,2],[800,2],[805,2],[810,6],[815,1],[820,1],[825,1],[835,3],[840,2],[845,2],[850,2],[855,1],[865,2],[875,2],[880,3],[885,3],[890,4],[895,4],[900,3],[905,2],[910,1],[920,2],[925,4],[930,1],[940,2],[945,2],[950,3],[955,3],[960,1],[965,5],[970,1],[975,5],[980,3],[985,2],[990,3],[995,1],[1000,1],[1005,1],[1015,2],[1020,1],[1030,3],[1035,7],[1040,2],[1045,1],[1050,3],[1055,5],[1060,2],[1065,4],[1070,2],[1080,2],[1085,1],[1095,1],[1100,1],[1105,1],[1120,1],[1125,1],[1135,1],[1140,3],[1150,1],[1155,2],[1160,2],[1175,1],[1180,2],[1185,2],[1195,1],[1200,2],[1205,1],[1210,1],[1215,1],[1220,1],[1225,2],[1230,1],[1235,1],[1240,3],[1250,1],[1255,1],[1265,1],[1270,1],[1275,3],[1280,2],[1285,1],[1290,1],[1300,1],[1305,2],[1320,4],[1330,1],[1335,2],[1345,2],[1355,1],[1360,1],[1370,2],[1390,2],[1395,1],[1405,1],[1420,4],[1425,1],[1435,1],[1440,1],[1450,2],[1465,1],[1470,1],[1475,1],[1480,1],[1485,2],[1490,1],[1495,1],[1505,2],[1510,2],[1520,1],[1540,3],[1545,4],[1565,1],[1570,3],[1575,2],[1580,2],[1585,1],[1595,1],[1605,1],[1630,2],[1645,2],[1650,1],[1655,1],[1675,1],[1685,1],[1700,1],[1715,2],[1720,3],[1735,1],[1760,1],[1770,3],[1780,1],[1790,1],[1815,1],[1820,1],[1825,1],[1835,1],[1845,1],[1860,1],[1935,1],[1940,1],[1945,1],[1960,1],[1980,1],[1985,1],[1990,1],[2045,1],[2075,1],[2085,1],[2105,1],[2120,1],[2130,1],[2190,1],[2195,1],[2225,1],[2280,1],[2290,1],[2295,1],[2300,2],[2310,1],[2315,1],[2360,1],[2365,1],[2410,1],[2440,1],[2445,1],[2455,1],[2465,1],[2515,1],[2530,1],[2615,1],[2690,1],[2695,1],[2795,1],[2830,1],[2970,1],[3065,2],[3130,1],[3150,1],[3170,1],[3315,2],[3475,1],[3915,1],[4355,1],[4610,1],[5240,1]]",2047689.204255268,88.0
District of Columbia,District of Columbia,38.9954398,38.8108173,-76.9097111,-77.1150098,38.91463609195087,-77.01125446680713,1037.0,76464.0,89.70685767343149,66.50720616503293,85947.0,594535.0,293335.0,356787.0,2653240.0,19.0,3983844.0,4.75,995961.0,23054984.052572623,191837326.93482667,85077747.50853877,102980761.86483154,806767038.4352752,5637.497583007812,1209717858.7960453,"[[0,40000],[5,22453],[10,5290],[15,2052],[20,1180],[25,732],[30,630],[35,438],[40,369],[45,281],[50,232],[55,189],[60,184],[65,183],[70,146],[75,150],[80,115],[85,114],[90,100],[95,92],[100,70],[105,62],[110,72],[115,59],[120,63],[125,47],[130,51],[135,50],[140,41],[145,47],[150,40],[155,29],[160,37],[165,36],[170,30],[175,25],[180,21],[185,23],[190,35],[195,30],[200,18],[205,23],[210,24],[215,21],[220,13],[225,20],[230,16],[235,19],[240,16],[245,21],[250,10],[255,12],[260,11],[265,13],[270,10],[275,12],[280,15],[285,14],[290,5],[295,14],[300,16],[305,13],[310,9],[315,9],[320,9],[325,9],[330,6],[335,5],[340,4],[345,5],[350,7],[355,7],[360,3],[365,6],[370,4],[375,10],[380,10],[385,5],[390,7],[395,2],[400,4],[405,5],[410,4],[420,8],[425,3],[430,3],[435,1],[440,5],[445,7],[450,1],[455,4],[460,2],[465,4],[470,3],[475,4],[480,5],[485,4],[490,6],[495,3],[500,1],[505,2],[510,2],[515,3],[520,5],[525,1],[530,2],[535,2],[540,1],[545,1],[550,3],[555,2],[560,1],[570,4],[575,1],[580,3],[590,4],[595,1],[600,3],[605,1],[610,1],[615,2],[625,2],[630,4],[635,1],[640,1],[645,1],[650,1],[655,1],[660,3],[665,1],[670,2],[680,1],[685,2],[695,1],[700,2],[705,1],[720,1],[730,1],[735,1],[740,2],[755,1],[765,2],[780,1],[785,1],[790,1],[805,3],[815,2],[825,1],[855,1],[860,1],[870,1],[880,2],[895,1],[900,2],[910,1],[915,2],[920,1],[935,1],[980,1],[995,1],[1005,1],[1015,1],[1040,1],[1050,1],[1055,1],[1060,3],[1070,1],[1095,1],[1140,1],[1160,1],[1180,1],[1190,1],[1210,1],[1255,1],[1290,1],[1295,1],[1355,1],[1405,1],[1410,1],[1455,1],[1530,1],[1545,1],[1560,1],[1585,1],[1590,1],[1655,1],[1835,1],[1845,1],[1900,1],[1905,1],[2000,1],[2450,1],[3725,1]]",768728.074540524,442.0
Dorado,Dorado,18.4766641,18.3938109,-66.2540212,-66.3149791,18.4542960502541,-66.27496886778655,1101.5581409664524,3067.0,92.26425748164878,93.84944920440635,3447.0,3574.0,5088.0,4650.0,182742.0,45.0,199501.0,11.25,49875.25,1123121.854321289,1272563.921374512,1749289.3911865235,1577235.2001708983,64820531.419134535,15823.936389160155,70542741.78618778,"[[0,392],[5,891],[10,876],[15,482],[20,202],[25,89],[30,29],[35,13],[40,16],[45,8],[50,7],[55,6],[60,3],[65,1],[70,2],[75,2],[80,2],[85,5],[90,1],[95,1],[100,1],[105,3],[110,3],[115,2],[120,1],[125,2],[130,1],[135,1],[140,1],[160,1],[165,1],[175,2],[190,1],[200,2],[210,1],[255,1],[265,1],[270,1],[280,1],[330,1],[370,1],[430,1],[460,1],[465,1],[490,1],[560,1],[710,1],[745,1],[760,1],[840,1],[1015,1]]",47475.16902867141,0.0
Florida,Florida,31.000549,24.5452176,-80.0313438,-87.6118304,28.0346698207086,-81.82812632384224,1155.6604010530014,4817871.0,73.25797396066274,91.54514790124564,52110215.0,93083525.0,70736594.0,84544187.0,162649293.0,64.0,463123814.0,16.0,115780953.5,15956221324.77329,33623757984.726536,23280492299.48652,28080943683.888054,57030206960.01345,21581.52905273437,157971622252.88776,"[[0,334920],[5,761190],[10,1032234],[15,984969],[20,671284],[25,384783],[30,199225],[35,104719],[40,62134],[45,40682],[50,29781],[55,23022],[60,18328],[65,15001],[70,12701],[75,11097],[80,9842],[85,8529],[90,7632],[95,6762],[100,5986],[105,5371],[110,5032],[115,4560],[120,4193],[125,3693],[130,3336],[135,3027],[140,2822],[145,2630],[150,2376],[155,2154],[160,2117],[165,1908],[170,1772],[175,1701],[180,1502],[185,1419],[190,1397],[195,1336],[200,1267],[205,1171],[210,1074],[215,1026],[220,969],[225,979],[230,981],[235,885],[240,780],[245,833],[250,760],[255,768],[260,722],[265,674],[270,609],[275,634],[280,552],[285,567],[290,559],[295,511],[300,460],[305,546],[310,461],[315,439],[320,441],[325,457],[330,419],[335,416],[340,353],[345,340],[350,352],[355,313],[360,323],[365,348],[370,315],[375,287],[380,347],[385,297],[390,303],[395,302],[400,250],[405,273],[410,256],[415,238],[420,232],[425,252],[430,219],[435,226],[440,223],[445,199],[450,206],[455,209],[460,224],[465,186],[470,193],[475,194],[480,189],[485,184],[490,175],[495,175],[500,170],[505,171],[510,159],[515,178],[520,137],[525,171],[530,151],[535,155],[540,151],[545,146],[550,140],[555,114],[560,139],[565,137],[570,132],[575,110],[580,121],[585,127],[590,142],[595,113],[600,106],[605,109],[610,123],[615,113],[620,92],[625,110],[630,112],[635,112],[640,108],[645,111],[650,99],[655,99],[660,88],[665,88],[670,93],[675,85],[680,98],[685,85],[690,86],[695,95],[700,74],[705,83],[710,79],[715,68],[720,87],[725,78],[730,85],[735,71],[740,89],[745,76],[750,73],[755,68],[760,59],[765,87],[770,61],[775,58],[780,69],[785,64],[790,59],[795,70],[800,59],[805,63],[810,49],[815,59],[820,59],[825,60],[830,60],[835,56],[840,37],[845,60],[850,51],[855,47],[860,58],[865,57],[870,50],[875,47],[880,45],[885,50],[890,40],[895,54],[900,47],[905,45],[910,54],[915,44],[920,36],[925,44],[930,41],[935,50],[940,42],[945,45],[950,41],[955,50],[960,47],[965,39],[970,37],[975,37],[980,40],[985,43],[990,25],[995,37],[1000,31],[1005,28],[1010,37],[1015,42],[1020,41],[1025,39],[1030,38],[1035,36],[1040,21],[1045,40],[1050,22],[1055,38],[1060,33],[1065,34],[1070,22],[1075,30],[1080,30],[1085,41],[1090,37],[1095,28],[1100,38],[1105,25],[1110,18],[1115,23],[1120,26],[1125,26],[1130,24],[1135,27],[1140,31],[1145,28],[1150,34],[1155,26],[1160,28],[1165,27],[1170,27],[1175,28],[1180,26],[1185,22],[1190,22],[1195,21],[1200,29],[1205,22],[1210,22],[1215,27],[1220,24],[1225,29],[1230,20],[1235,28],[1240,21],[1245,29],[1250,22],[1255,21],[1260,20],[1265,27],[1270,27],[1275,20],[1280,33],[1285,19],[1290,25],[1295,15],[1300,25],[1305,16],[1310,21],[1315,16],[1320,20],[1325,21],[1330,19],[1335,23],[1340,19],[1345,13],[1350,16],[1355,14],[1360,19],[1365,25],[1370,26],[1375,24],[1380,20],[1385,19],[1390,22],[1395,16],[1400,14],[1405,13],[1410,21],[1415,17],[1420,22],[1425,16],[1430,19],[1435,11],[1440,16],[1445,18],[1450,20],[1455,11],[1460,20],[1465,16],[1470,13],[1475,16],[1480,13],[1485,17],[1490,21],[1495,17],[1500,22],[1505,18],[1510,18],[1515,12],[1520,16],[1525,12],[1530,14],[1535,8],[1540,14],[1545,15],[1550,16],[1555,18],[1560,13],[1565,19],[1570,13],[1575,15],[1580,13],[1585,11],[1590,15],[1595,22],[1600,13],[1605,14],[1610,14],[1615,8],[1620,9],[1625,14],[1630,15],[1635,9],[1640,12],[1645,12],[1650,17],[1655,9],[1660,14],[1665,11],[1670,11],[1675,11],[1680,11],[1685,8],[1690,9],[1695,6],[1700,11],[1705,8],[1710,8],[1715,14],[1720,4],[1725,15],[1730,9],[1735,8],[1740,10],[1745,9],[1750,9],[1755,3],[1760,10],[1765,9],[1770,4],[1775,11],[1780,9],[1785,11],[1790,8],[1795,8],[1800,12],[1805,10],[1810,7],[1815,6],[1820,12],[1825,5],[1830,11],[1835,9],[1840,4],[1845,4],[1850,12],[1855,3],[1860,7],[1865,4],[1870,7],[1875,5],[1880,8],[1885,7],[1890,7],[1895,7],[1900,10],[1905,13],[1910,9],[1915,7],[1920,9],[1925,9],[1930,10],[1935,9],[1940,10],[1945,10],[1950,13],[1955,5],[1960,8],[1965,11],[1970,6],[1975,5],[1980,11],[1985,7],[1990,11],[1995,9],[2000,9],[2005,9],[2010,11],[2015,8],[2020,8],[2025,12],[2030,10],[2035,10],[2040,5],[2045,3],[2050,9],[2055,8],[2060,6],[2065,10],[2070,7],[2075,5],[2080,8],[2085,3],[2090,7],[2095,6],[2100,5],[2105,6],[2110,3],[2115,5],[2120,8],[2125,4],[2130,4],[2135,4],[2140,6],[2145,7],[2150,6],[2155,9],[2160,1],[2165,5],[2170,4],[2175,9],[2180,4],[2185,3],[2190,5],[2195,2],[2200,5],[2205,6],[2210,4],[2215,5],[2220,2],[2225,3],[2230,5],[2235,6],[2240,7],[2245,4],[2250,2],[2255,6],[2260,4],[2265,5],[2270,2],[2275,4],[2280,3],[2285,2],[2290,1],[2295,3],[2300,9],[2305,1],[2310,5],[2315,3],[2320,3],[2325,6],[2330,4],[2335,7],[2340,4],[2345,3],[2350,2],[2355,2],[2360,2],[2365,2],[2375,6],[2380,2],[2385,2],[2390,3],[2395,5],[2400,7],[2405,3],[2410,2],[2415,8],[2420,1],[2425,4],[2430,1],[2435,6],[2440,1],[2445,6],[2450,6],[2460,5],[2465,5],[2470,3],[2475,3],[2480,4],[2485,4],[2490,3],[2495,6],[2500,5],[2505,1],[2510,5],[2515,3],[2520,2],[2525,3],[2530,1],[2535,3],[2540,3],[2545,2],[2550,2],[2555,1],[2560,3],[2565,2],[2570,2],[2575,1],[2580,1],[2590,3],[2595,1],[2600,1],[2605,4],[2610,4],[2615,4],[2620,4],[2625,4],[2630,1],[2635,2],[2640,1],[2645,3],[2650,6],[2655,2],[2660,6],[2675,1],[2680,3],[2685,5],[2690,3],[2695,4],[2700,2],[2705,2],[2710,2],[2715,1],[2720,2],[2730,1],[2735,1],[2740,1],[2745,4],[2750,2],[2755,3],[2760,2],[2765,4],[2770,3],[2775,1],[2780,1],[2785,2],[2790,1],[2795,1],[2800,2],[2805,1],[2810,2],[2820,1],[2825,2],[2830,3],[2835,1],[2840,1],[2845,2],[2850,1],[2855,1],[2860,2],[2865,1],[2870,2],[2875,1],[2880,5],[2885,2],[2890,1],[2895,2],[2900,2],[2905,1],[2910,1],[2920,2],[2925,1],[2930,1],[2935,4],[2940,2],[2945,1],[2950,1],[2955,3],[2965,1],[2970,4],[2975,4],[2980,6],[2985,1],[2990,1],[2995,3],[3000,2],[3015,1],[3020,1],[3025,2],[3040,2],[3045,1],[3055,4],[3060,2],[3065,1],[3070,1],[3075,1],[3080,1],[3085,1],[3095,1],[3100,2],[3110,1],[3115,1],[3125,2],[3135,1],[3145,2],[3175,2],[3180,1],[3190,1],[3195,2],[3205,1],[3210,1],[3215,1],[3220,4],[3225,1],[3235,1],[3240,1],[3255,1],[3260,2],[3265,1],[3275,1],[3280,1],[3285,3],[3305,2],[3310,1],[3315,1],[3320,1],[3330,1],[3355,1],[3370,1],[3375,1],[3415,2],[3420,1],[3445,1],[3450,1],[3455,1],[3470,1],[3480,1],[3485,1],[3505,2],[3510,1],[3515,1],[3525,2],[3540,2],[3560,1],[3595,2],[3605,2],[3610,1],[3615,1],[3625,1],[3635,1],[3660,1],[3675,2],[3685,3],[3700,1],[3705,2],[3710,1],[3720,2],[3725,1],[3735,1],[3740,1],[3745,1],[3760,2],[3770,2],[3775,1],[3815,1],[3840,1],[3845,1],[3855,1],[3865,1],[3890,1],[3895,1],[3900,1],[3950,2],[3955,2],[3960,1],[3980,1],[3985,1],[3990,2],[3995,1],[4010,1],[4040,1],[4050,1],[4095,1],[4100,1],[4120,1],[4125,1],[4150,1],[4190,1],[4220,1],[4230,1],[4235,1],[4245,1],[4265,1],[4285,1],[4325,1],[4330,1],[4335,1],[4400,2],[4405,1],[4410,1],[4415,1],[4490,1],[4505,1],[4535,1],[4545,2],[4585,1],[4615,1],[4670,1],[4700,1],[4730,1],[4745,1],[4760,2],[4800,1],[4910,1],[4915,1],[4935,2],[4965,1],[4980,1],[5015,1],[5020,1],[5110,1],[5120,1],[5215,1],[5225,1],[5325,1],[5555,1],[5740,1],[5750,1],[5915,1],[6040,1],[6210,1],[6560,1],[6695,1],[6850,1],[6970,1],[7175,1],[7480,1],[8210,1]]",84762071.96637784,105364.0
Georgia,Georgia,34.9986043,30.3592473,-80.84099,-85.6000543,33.42019651345208,-83.89585081844434,1084.1089354415662,1503676.0,52.18501110542186,75.62218178782402,6029626.0,28932961.0,16935890.0,21541189.0,66698038.0,40.0,140137704.0,10.0,35034426.0,1705485232.6931927,9513746140.800797,5057031427.698332,6601421070.106905,21860031761.142967,12557.751208496093,44737715632.44218,"[[0,242830],[5,493190],[10,341734],[15,174469],[20,80727],[25,39198],[30,21061],[35,13812],[40,10363],[45,8210],[50,6864],[55,5893],[60,4759],[65,4196],[70,3751],[75,3315],[80,2864],[85,2739],[90,2355],[95,2149],[100,1949],[105,1647],[110,1652],[115,1428],[120,1335],[125,1204],[130,1026],[135,949],[140,925],[145,845],[150,852],[155,757],[160,694],[165,680],[170,659],[175,610],[180,576],[185,568],[190,507],[195,489],[200,477],[205,430],[210,430],[215,401],[220,387],[225,376],[230,374],[235,333],[240,340],[245,342],[250,288],[255,322],[260,263],[265,236],[270,248],[275,238],[280,250],[285,228],[290,229],[295,234],[300,210],[305,193],[310,218],[315,180],[320,177],[325,162],[330,159],[335,143],[340,167],[345,156],[350,166],[355,126],[360,149],[365,145],[370,170],[375,162],[380,124],[385,149],[390,119],[395,119],[400,116],[405,98],[410,114],[415,93],[420,100],[425,109],[430,97],[435,93],[440,101],[445,94],[450,92],[455,94],[460,96],[465,79],[470,86],[475,92],[480,93],[485,91],[490,113],[495,95],[500,96],[505,88],[510,105],[515,94],[520,73],[525,74],[530,77],[535,80],[540,71],[545,75],[550,62],[555,75],[560,85],[565,76],[570,77],[575,65],[580,73],[585,77],[590,62],[595,70],[600,66],[605,67],[610,67],[615,51],[620,69],[625,76],[630,64],[635,58],[640,75],[645,60],[650,59],[655,55],[660,48],[665,56],[670,55],[675,47],[680,43],[685,51],[690,50],[695,49],[700,53],[705,51],[710,41],[715,36],[720,46],[725,55],[730,43],[735,48],[740,42],[745,53],[750,45],[755,39],[760,51],[765,43],[770,41],[775,38],[780,48],[785,41],[790,45],[795,27],[800,36],[805,26],[810,43],[815,36],[820,26],[825,30],[830,36],[835,39],[840,44],[845,36],[850,30],[855,38],[860,23],[865,18],[870,42],[875,21],[880,33],[885,44],[890,33],[895,22],[900,35],[905,23],[910,26],[915,31],[920,26],[925,35],[930,26],[935,23],[940,17],[945,35],[950,23],[955,34],[960,30],[965,25],[970,27],[975,34],[980,28],[985,26],[990,24],[995,27],[1000,25],[1005,24],[1010,24],[1015,19],[1020,25],[1025,25],[1030,24],[1035,12],[1040,29],[1045,18],[1050,24],[1055,28],[1060,22],[1065,23],[1070,17],[1075,20],[1080,18],[1085,20],[1090,23],[1095,17],[1100,20],[1105,25],[1110,19],[1115,22],[1120,21],[1125,22],[1130,15],[1135,20],[1140,24],[1145,14],[1150,15],[1155,24],[1160,15],[1165,8],[1170,26],[1175,14],[1180,16],[1185,10],[1190,16],[1195,31],[1200,18],[1205,18],[1210,18],[1215,17],[1220,16],[1225,17],[1230,16],[1235,17],[1240,13],[1245,9],[1250,21],[1255,19],[1260,13],[1265,11],[1270,17],[1275,18],[1280,19],[1285,19],[1290,23],[1295,19],[1300,17],[1305,20],[1310,12],[1315,15],[1320,16],[1325,17],[1330,12],[1335,20],[1340,16],[1345,15],[1350,11],[1355,19],[1360,16],[1365,14],[1370,20],[1375,13],[1380,19],[1385,15],[1390,11],[1395,22],[1400,15],[1405,13],[1410,18],[1415,12],[1420,15],[1425,10],[1430,7],[1435,15],[1440,9],[1445,8],[1450,7],[1455,12],[1460,8],[1465,13],[1470,10],[1475,12],[1480,11],[1485,10],[1490,7],[1495,10],[1500,8],[1505,11],[1510,11],[1515,9],[1520,12],[1525,15],[1530,16],[1535,10],[1540,15],[1545,9],[1550,9],[1555,6],[1560,10],[1565,12],[1570,15],[1575,11],[1580,11],[1585,8],[1590,15],[1595,11],[1600,9],[1605,8],[1610,12],[1615,15],[1620,7],[1625,13],[1630,7],[1635,8],[1640,10],[1645,8],[1650,16],[1655,13],[1660,11],[1665,6],[1670,10],[1675,4],[1680,13],[1685,6],[1690,3],[1695,10],[1700,7],[1705,5],[1710,5],[1715,5],[1720,14],[1725,11],[1730,6],[1735,7],[1740,7],[1745,3],[1750,9],[1755,7],[1760,13],[1770,7],[1775,8],[1780,15],[1785,8],[1790,3],[1795,1],[1800,8],[1805,8],[1810,6],[1815,8],[1820,3],[1825,9],[1830,6],[1835,3],[1840,3],[1845,8],[1850,4],[1855,5],[1860,8],[1865,3],[1870,6],[1875,6],[1880,9],[1885,8],[1890,4],[1895,4],[1900,5],[1905,4],[1910,10],[1915,9],[1920,3],[1925,6],[1930,7],[1935,4],[1940,6],[1945,6],[1950,5],[1955,7],[1960,5],[1965,6],[1970,1],[1975,8],[1980,6],[1985,8],[1990,7],[1995,3],[2000,7],[2005,11],[2010,7],[2015,6],[2020,6],[2025,8],[2030,8],[2035,5],[2040,5],[2045,2],[2050,12],[2055,3],[2060,3],[2065,6],[2070,11],[2075,3],[2080,5],[2085,9],[2090,4],[2095,7],[2100,7],[2105,7],[2110,1],[2115,5],[2120,2],[2125,6],[2130,3],[2135,7],[2140,7],[2145,3],[2150,4],[2155,7],[2160,7],[2165,3],[2170,3],[2175,4],[2180,11],[2185,4],[2190,2],[2195,6],[2200,2],[2205,4],[2210,5],[2215,3],[2220,3],[2225,5],[2230,5],[2235,5],[2240,1],[2245,1],[2250,3],[2255,5],[2260,5],[2265,9],[2270,4],[2275,3],[2280,4],[2285,1],[2290,7],[2295,5],[2300,5],[2305,2],[2310,4],[2315,3],[2320,5],[2325,3],[2330,2],[2340,4],[2345,5],[2350,2],[2355,2],[2360,5],[2365,6],[2370,1],[2375,4],[2380,2],[2385,1],[2390,3],[2395,3],[2400,1],[2405,5],[2410,4],[2415,4],[2420,3],[2425,2],[2430,4],[2435,5],[2440,1],[2445,6],[2450,2],[2455,5],[2460,3],[2465,5],[2470,5],[2475,4],[2480,1],[2485,2],[2490,4],[2495,4],[2500,2],[2505,4],[2510,5],[2515,2],[2520,1],[2525,2],[2530,4],[2535,4],[2540,3],[2545,3],[2550,1],[2555,1],[2560,5],[2565,2],[2570,3],[2575,2],[2580,3],[2585,4],[2590,1],[2600,1],[2605,2],[2610,4],[2615,3],[2620,2],[2625,3],[2630,2],[2635,3],[2640,2],[2645,5],[2650,3],[2655,1],[2660,3],[2665,5],[2670,5],[2675,2],[2680,3],[2685,4],[2690,5],[2695,4],[2700,3],[2705,2],[2710,1],[2715,1],[2720,2],[2725,4],[2730,2],[2735,3],[2740,3],[2745,1],[2750,2],[2755,3],[2760,5],[2765,5],[2770,1],[2775,2],[2780,4],[2790,3],[2795,2],[2800,3],[2805,4],[2815,1],[2820,2],[2825,2],[2830,1],[2835,3],[2840,1],[2845,1],[2850,2],[2860,1],[2865,1],[2870,1],[2875,2],[2880,1],[2885,2],[2890,1],[2895,1],[2900,3],[2915,1],[2920,2],[2925,1],[2930,1],[2935,1],[2940,1],[2945,1],[2950,2],[2960,2],[2965,3],[2970,2],[2975,4],[2985,2],[2990,1],[3000,1],[3005,3],[3015,3],[3020,4],[3025,2],[3030,1],[3040,2],[3055,2],[3060,1],[3070,2],[3085,2],[3100,2],[3105,2],[3115,3],[3120,1],[3125,2],[3130,1],[3135,1],[3140,1],[3145,1],[3150,1],[3155,1],[3160,1],[3170,2],[3185,1],[3190,2],[3195,3],[3200,2],[3205,2],[3215,1],[3225,1],[3230,1],[3235,3],[3240,1],[3250,1],[3255,3],[3260,2],[3265,1],[3270,1],[3280,2],[3285,2],[3290,2],[3295,1],[3300,1],[3310,2],[3315,2],[3320,2],[3325,1],[3330,3],[3335,2],[3345,1],[3350,1],[3365,2],[3380,1],[3395,1],[3400,2],[3410,4],[3415,1],[3420,2],[3425,1],[3435,1],[3460,3],[3465,3],[3470,2],[3480,2],[3490,1],[3510,2],[3515,1],[3525,1],[3535,1],[3540,1],[3550,1],[3560,1],[3570,1],[3580,1],[3585,1],[3590,1],[3595,2],[3600,1],[3605,1],[3620,1],[3630,1],[3635,1],[3640,2],[3650,2],[3655,2],[3665,2],[3670,1],[3675,1],[3690,1],[3695,1],[3705,1],[3715,1],[3725,2],[3730,1],[3740,2],[3745,1],[3750,2],[3760,1],[3765,1],[3775,1],[3785,1],[3800,1],[3805,1],[3825,2],[3830,1],[3835,1],[3840,1],[3890,1],[3915,1],[3930,1],[3940,1],[3955,1],[3960,2],[3965,1],[3970,2],[3975,1],[3980,1],[4015,1],[4020,1],[4080,2],[4100,1],[4125,1],[4135,1],[4145,1],[4150,1],[4155,1],[4160,2],[4190,1],[4205,1],[4215,1],[4270,1],[4275,1],[4280,1],[4295,1],[4300,1],[4305,1],[4320,1],[4340,1],[4350,2],[4355,1],[4365,2],[4375,2],[4380,2],[4395,2],[4405,1],[4410,1],[4415,1],[4430,2],[4440,1],[4450,1],[4455,1],[4485,1],[4490,1],[4505,1],[4540,1],[4545,1],[4575,1],[4585,1],[4605,1],[4610,1],[4660,1],[4670,4],[4675,1],[4695,1],[4710,1],[4725,2],[4745,2],[4765,1],[4770,1],[4780,2],[4800,1],[4835,1],[4840,1],[4845,1],[4875,2],[4880,1],[4900,1],[4915,1],[4925,1],[4945,1],[4950,1],[4965,1],[4970,1],[4975,1],[4980,1],[5025,1],[5060,1],[5070,1],[5100,1],[5110,1],[5120,1],[5135,1],[5180,1],[5190,1],[5225,1],[5245,1],[5280,1],[5285,1],[5365,2],[5415,1],[5425,1],[5470,1],[5475,1],[5505,1],[5535,1],[5550,1],[5575,1],[5640,1],[5715,1],[5750,1],[5765,1],[5780,1],[5810,1],[5925,1],[6005,1],[6010,1],[6090,2],[6125,1],[6145,1],[6160,1],[6300,1],[6385,1],[6420,1],[6485,1],[6545,1],[6635,1],[6740,1],[6760,1],[6800,1],[6930,1],[6945,1],[7000,1],[7010,1],[7105,1],[7130,1],[7480,1],[7530,1],[7580,1],[7960,1],[9225,1]]",26767696.39857122,1907.0
Guaynabo,Guaynabo,18.4403522,18.3067983,-66.0828427,-66.1313076,18.380739209926983,-66.11026117210707,1092.302833842013,11639.0,95.0217567667232,90.33685190934492,25205.0,29386.0,28243.0,29001.0,876354.0,47.0,988189.0,11.75,247047.25,8106087.912969972,10238094.17441406,9530554.680969236,9732337.237139888,305780593.86631465,16324.164916992188,343387667.8718079,"[[0,1838],[5,2985],[10,2405],[15,1946],[20,1016],[25,482],[30,219],[35,110],[40,71],[45,60],[50,45],[55,27],[60,26],[65,27],[70,25],[75,16],[80,9],[85,18],[90,21],[95,11],[100,18],[105,15],[110,13],[115,10],[120,8],[125,8],[130,7],[135,9],[140,8],[145,6],[150,4],[155,6],[160,6],[165,7],[170,6],[175,2],[180,1],[185,3],[190,5],[195,2],[200,4],[205,1],[210,2],[215,4],[220,1],[225,1],[230,2],[235,3],[240,4],[250,4],[255,2],[260,1],[265,4],[270,3],[275,2],[290,3],[295,2],[300,3],[305,2],[315,1],[320,1],[325,2],[340,3],[345,3],[350,1],[355,2],[360,1],[365,1],[370,4],[380,2],[385,4],[395,2],[400,1],[405,3],[415,1],[425,3],[435,1],[440,1],[445,4],[460,1],[470,1],[475,1],[480,3],[505,1],[515,2],[520,1],[535,1],[550,1],[555,2],[560,2],[565,1],[570,1],[585,1],[590,1],[600,2],[605,1],[610,1],[615,1],[625,1],[670,1],[675,1],[720,1],[745,1],[775,1],[780,1],[825,1],[845,1],[850,1],[855,1],[870,1],[920,1],[1045,1],[1120,1],[1125,1],[1310,1],[1320,1],[1415,1],[1475,1],[1640,1],[1725,1],[2085,1],[2160,1]]",231099.43222773029,0.0
Hatillo,Hatillo,18.4925268,18.4130237,-66.7661495,-66.8282169,18.477081459755123,-66.80686791511441,1116.496660808437,224.0,4.897631473303894,91.8032786885246,324.0,322.0,241.0,315.0,24044.0,61.0,25246.0,15.25,6311.5,106129.8997314453,116522.32740478514,83322.31716918945,106224.7662475586,8654992.912573244,21981.1494140625,9067192.223126218,"[[0,13],[5,46],[10,47],[15,51],[20,28],[25,11],[30,6],[35,4],[40,3],[45,1],[60,1],[65,1],[70,1],[75,1],[110,1],[115,1],[120,1],[150,1],[200,1],[245,1],[265,1],[285,1],[350,1],[845,1]]",6102.20800196708,0.0
Hawaii,Hawaii,22.2301811,19.0026037,-154.8150442,-159.7843769,21.09858291612037,-157.4513308594453,1269.6491030188038,204390.0,66.73751094150467,96.42993626065665,2691990.0,3411524.0,2982105.0,3240779.0,7546848.0,66.0,19873246.0,16.5,4968311.5,925688238.1984684,1312977803.6872494,1067971793.345215,1199233684.1348135,2909323973.1801014,24202.512768554687,7415195492.54585,"[[0,11777],[5,33877],[10,43311],[15,39826],[20,28791],[25,16618],[30,9262],[35,4989],[40,3047],[45,1961],[50,1413],[55,1032],[60,770],[65,652],[70,550],[75,442],[80,390],[85,359],[90,326],[95,281],[100,243],[105,257],[110,231],[115,198],[120,203],[125,189],[130,143],[135,134],[140,141],[145,111],[150,135],[155,121],[160,102],[165,83],[170,87],[175,81],[180,83],[185,82],[190,70],[195,68],[200,44],[205,82],[210,58],[215,55],[220,54],[225,44],[230,47],[235,53],[240,46],[245,39],[250,49],[255,39],[260,48],[265,35],[270,39],[275,35],[280,44],[285,26],[290,41],[295,34],[300,26],[305,23],[310,25],[315,32],[320,21],[325,20],[330,15],[335,26],[340,28],[345,14],[350,22],[355,18],[360,15],[365,15],[370,23],[375,15],[380,19],[385,11],[390,10],[395,18],[400,11],[405,17],[410,14],[415,10],[420,16],[425,8],[430,12],[435,12],[440,6],[445,4],[450,15],[455,6],[460,7],[465,10],[470,13],[475,6],[480,4],[485,10],[490,6],[495,4],[500,6],[505,6],[510,6],[515,7],[520,7],[525,6],[530,9],[535,8],[540,5],[545,5],[550,9],[555,5],[560,8],[565,4],[570,3],[575,5],[580,12],[585,4],[590,7],[595,6],[600,3],[605,5],[610,2],[615,5],[620,4],[625,2],[630,4],[635,6],[640,4],[645,4],[650,7],[655,9],[660,2],[665,5],[670,3],[675,3],[680,4],[685,5],[690,2],[695,3],[700,3],[705,4],[710,1],[715,2],[720,4],[730,3],[735,9],[745,2],[750,2],[755,1],[760,3],[765,4],[770,1],[775,4],[780,4],[785,1],[790,1],[795,1],[800,1],[805,2],[810,3],[815,5],[820,5],[825,1],[830,1],[835,1],[840,1],[845,3],[850,2],[855,2],[860,4],[865,4],[870,4],[875,4],[885,2],[890,1],[895,2],[900,2],[905,3],[910,3],[915,3],[920,4],[925,1],[930,2],[935,1],[940,1],[950,1],[955,4],[965,1],[970,3],[975,1],[980,3],[985,1],[990,2],[995,1],[1000,2],[1005,1],[1010,1],[1015,1],[1020,2],[1030,2],[1045,2],[1050,3],[1055,1],[1080,1],[1090,3],[1095,1],[1100,3],[1110,1],[1115,2],[1125,1],[1140,2],[1145,2],[1155,1],[1160,1],[1170,1],[1180,1],[1200,1],[1215,1],[1230,1],[1260,1],[1265,1],[1275,1],[1280,1],[1305,1],[1310,1],[1315,1],[1325,1],[1360,1],[1400,2],[1430,2],[1435,1],[1445,3],[1450,1],[1455,3],[1460,1],[1465,1],[1470,1],[1480,1],[1485,1],[1500,1],[1520,1],[1525,1],[1535,1],[1545,1],[1550,2],[1570,2],[1605,1],[1620,1],[1635,2],[1645,1],[1655,1],[1675,1],[1685,1],[1690,1],[1700,1],[1745,1],[1815,1],[1820,1],[1825,1],[1855,2],[1860,1],[1885,1],[1890,1],[1920,1],[1950,1],[1975,1],[2000,1],[2005,1],[2035,1],[2120,1],[2160,1],[2180,1],[2215,1],[2425,1],[2465,1],[2570,1],[2715,1],[2845,1],[3515,1],[3975,1],[4185,1]]",4666457.000837701,25392.0
Hormigueros,Hormigueros,18.1550517,18.1263515,-67.1060121,-67.1514417,18.141642746909238,-67.12757508114854,1107.3556514236393,1264.0,60.368259535291536,91.79375453885258,1128.0,1374.0,1261.0,1074.0,54970.0,39.0,59807.0,9.75,14951.75,374113.005279541,489702.94182739255,433237.91486816417,367304.8876342772,19602266.48568115,13487.991333007812,21266625.23529052,"[[0,264],[5,371],[10,337],[15,186],[20,57],[25,17],[30,9],[35,3],[40,4],[45,2],[50,3],[55,2],[60,2],[85,2],[115,1],[190,1],[220,1],[250,1],[300,1]]",14312.409783773302,0.0
Idaho,Idaho,49.0003708,41.9987239,-111.044434,-117.0844071,44.29826602324464,-115.3343948030047,1124.2998318649338,311878.0,50.59805430734927,87.20859676251249,525170.0,6274162.0,3527060.0,4891208.0,7876299.0,47.0,23093899.0,11.75,5773474.75,150103246.64157107,2193515363.2858386,1077730532.195886,1534860575.603213,2570747167.513147,15591.726806640623,7526956885.239666,"[[0,37905],[5,84016],[10,83143],[15,50609],[20,23596],[25,10491],[30,5063],[35,2923],[40,1911],[45,1380],[50,1085],[55,912],[60,753],[65,627],[70,523],[75,442],[80,395],[85,372],[90,315],[95,315],[100,273],[105,254],[110,206],[115,215],[120,211],[125,161],[130,200],[135,160],[140,147],[145,154],[150,120],[155,109],[160,92],[165,103],[170,88],[175,80],[180,72],[185,81],[190,68],[195,82],[200,55],[205,67],[210,64],[215,57],[220,45],[225,45],[230,51],[235,54],[240,40],[245,46],[250,51],[255,46],[260,45],[265,46],[270,17],[275,44],[280,43],[285,28],[290,26],[295,33],[300,29],[305,22],[310,39],[315,26],[320,20],[325,22],[330,24],[335,25],[340,24],[345,31],[350,24],[355,17],[360,25],[365,15],[370,11],[375,26],[380,12],[385,14],[390,12],[395,20],[400,16],[405,11],[410,13],[415,10],[420,21],[425,11],[430,13],[435,16],[440,12],[445,10],[450,8],[455,12],[460,11],[465,9],[470,4],[475,10],[480,8],[485,12],[490,10],[495,14],[500,11],[505,9],[510,8],[515,13],[520,3],[525,8],[530,12],[535,10],[540,6],[545,9],[550,9],[555,8],[560,5],[565,13],[570,2],[575,10],[580,7],[585,6],[590,7],[595,4],[600,6],[605,7],[610,9],[615,12],[620,2],[625,5],[630,8],[635,10],[640,5],[645,2],[650,4],[655,3],[660,3],[665,6],[670,6],[675,5],[680,1],[685,4],[690,4],[695,3],[700,6],[705,7],[710,3],[715,4],[720,5],[725,1],[730,2],[735,4],[740,4],[745,4],[750,6],[755,4],[760,7],[765,2],[770,4],[775,6],[780,1],[785,7],[790,4],[795,4],[800,4],[805,1],[810,5],[815,4],[820,2],[825,2],[830,2],[835,2],[840,4],[850,4],[855,2],[860,1],[865,5],[870,4],[875,4],[880,1],[885,2],[890,3],[895,1],[900,2],[905,1],[910,4],[915,1],[925,2],[930,2],[935,4],[945,1],[950,2],[955,1],[960,4],[965,1],[975,2],[980,1],[985,3],[990,3],[995,1],[1000,3],[1005,2],[1010,2],[1015,1],[1020,1],[1025,3],[1030,1],[1035,2],[1040,2],[1045,1],[1050,3],[1055,1],[1060,2],[1065,3],[1070,1],[1075,1],[1080,2],[1085,2],[1090,2],[1095,1],[1100,1],[1105,2],[1110,1],[1115,2],[1120,2],[1130,1],[1135,4],[1140,2],[1145,1],[1150,3],[1175,1],[1180,1],[1185,3],[1210,2],[1215,1],[1220,2],[1235,2],[1240,1],[1255,1],[1265,1],[1270,1],[1280,1],[1285,1],[1290,1],[1295,1],[1305,2],[1310,1],[1315,1],[1320,2],[1325,1],[1335,1],[1355,1],[1360,1],[1365,1],[1370,2],[1385,2],[1395,3],[1405,1],[1410,1],[1415,1],[1425,1],[1430,1],[1435,2],[1440,2],[1445,1],[1450,3],[1455,2],[1465,3],[1470,1],[1475,3],[1485,1],[1490,3],[1505,1],[1540,1],[1545,1],[1555,3],[1570,1],[1575,1],[1580,1],[1605,1],[1620,1],[1625,1],[1640,4],[1645,1],[1670,1],[1685,1],[1705,1],[1715,1],[1720,1],[1730,1],[1750,1],[1770,2],[1775,1],[1780,2],[1805,1],[1815,1],[1820,2],[1830,1],[1840,2],[1855,1],[1865,1],[1890,1],[1900,1],[1905,2],[1910,1],[1920,3],[1940,1],[1945,1],[1950,2],[1970,1],[1980,1],[1985,1],[1995,3],[2010,1],[2020,2],[2025,1],[2040,1],[2045,1],[2055,1],[2075,1],[2090,1],[2100,2],[2130,1],[2175,1],[2185,1],[2195,1],[2220,1],[2225,1],[2270,1],[2285,1],[2300,1],[2310,1],[2345,1],[2350,1],[2355,1],[2365,1],[2370,1],[2450,1],[2490,1],[2515,1],[2535,1],[2545,1],[2600,1],[2635,1],[2715,2],[2905,1],[3095,1],[3300,1],[3400,1],[3680,1],[6270,1]]",2001480.6360385288,529.0
Illinois,Illinois,42.5079253,36.9839758,-87.5102536,-91.4434879,41.07333855921631,-88.57472193977614,981.2168181123388,2055364.0,60.42672494254254,80.8843043765023,6411422.0,33327913.0,18515677.0,22950037.0,83046575.0,34.0,164251624.0,8.5,41062906.0,1622246744.665085,10114724407.490772,5081812831.413651,6249844667.248144,24274629611.58678,9627.745904541016,47343258262.40438,"[[0,459802],[5,731884],[10,402416],[15,191817],[20,85598],[25,39795],[30,22637],[35,16238],[40,12235],[45,9172],[50,7009],[55,5782],[60,4880],[65,4167],[70,3818],[75,3263],[80,2904],[85,2591],[90,2319],[95,2161],[100,1990],[105,1806],[110,1681],[115,1525],[120,1409],[125,1309],[130,1254],[135,1219],[140,1071],[145,1009],[150,905],[155,881],[160,807],[165,792],[170,730],[175,672],[180,695],[185,646],[190,526],[195,591],[200,532],[205,549],[210,482],[215,468],[220,421],[225,413],[230,446],[235,454],[240,404],[245,399],[250,332],[255,376],[260,315],[265,330],[270,292],[275,324],[280,288],[285,270],[290,256],[295,267],[300,242],[305,248],[310,258],[315,229],[320,217],[325,221],[330,216],[335,198],[340,208],[345,182],[350,199],[355,200],[360,198],[365,214],[370,177],[375,193],[380,154],[385,187],[390,146],[395,141],[400,153],[405,159],[410,133],[415,148],[420,140],[425,118],[430,147],[435,124],[440,119],[445,127],[450,133],[455,149],[460,131],[465,125],[470,97],[475,112],[480,109],[485,96],[490,94],[495,118],[500,92],[505,112],[510,114],[515,95],[520,85],[525,117],[530,90],[535,85],[540,84],[545,96],[550,72],[555,85],[560,101],[565,75],[570,76],[575,68],[580,78],[585,60],[590,57],[595,78],[600,66],[605,75],[610,84],[615,79],[620,66],[625,64],[630,62],[635,64],[640,51],[645,59],[650,76],[655,80],[660,59],[665,74],[670,61],[675,55],[680,56],[685,50],[690,45],[695,51],[700,65],[705,67],[710,54],[715,52],[720,44],[725,51],[730,45],[735,45],[740,42],[745,42],[750,50],[755,32],[760,35],[765,44],[770,53],[775,35],[780,41],[785,55],[790,41],[795,46],[800,43],[805,46],[810,45],[815,48],[820,35],[825,41],[830,35],[835,47],[840,44],[845,43],[850,33],[855,34],[860,23],[865,36],[870,37],[875,27],[880,40],[885,28],[890,21],[895,35],[900,32],[905,28],[910,31],[915,33],[920,23],[925,29],[930,36],[935,31],[940,36],[945,26],[950,23],[955,23],[960,28],[965,29],[970,39],[975,25],[980,22],[985,30],[990,28],[995,26],[1000,29],[1005,23],[1010,30],[1015,21],[1020,22],[1025,23],[1030,28],[1035,24],[1040,28],[1045,33],[1050,25],[1055,22],[1060,19],[1065,32],[1070,22],[1075,25],[1080,35],[1085,25],[1090,27],[1095,24],[1100,25],[1105,20],[1110,10],[1115,26],[1120,16],[1125,18],[1130,21],[1135,13],[1140,18],[1145,14],[1150,16],[1155,23],[1160,26],[1165,26],[1170,14],[1175,23],[1180,20],[1185,15],[1190,20],[1195,19],[1200,23],[1205,26],[1210,20],[1215,16],[1220,17],[1225,22],[1230,23],[1235,8],[1240,11],[1245,16],[1250,22],[1255,16],[1260,19],[1265,17],[1270,14],[1275,17],[1280,22],[1285,20],[1290,22],[1295,15],[1300,22],[1305,19],[1310,14],[1315,16],[1320,22],[1325,21],[1330,16],[1335,14],[1340,20],[1345,18],[1350,11],[1355,14],[1360,16],[1365,20],[1370,17],[1375,6],[1380,15],[1385,16],[1390,21],[1395,11],[1400,16],[1405,20],[1410,18],[1415,7],[1420,12],[1425,19],[1430,15],[1435,7],[1440,10],[1445,13],[1450,9],[1455,11],[1460,11],[1465,16],[1470,10],[1475,14],[1480,16],[1485,10],[1490,11],[1495,8],[1500,16],[1505,18],[1510,11],[1515,11],[1520,11],[1525,8],[1530,11],[1535,10],[1540,10],[1545,11],[1550,16],[1555,14],[1560,12],[1565,11],[1570,13],[1575,14],[1580,16],[1585,9],[1590,13],[1595,15],[1600,7],[1605,7],[1610,14],[1615,12],[1620,4],[1625,11],[1630,7],[1635,7],[1640,9],[1645,6],[1650,9],[1655,4],[1660,8],[1665,13],[1670,4],[1675,8],[1680,14],[1685,4],[1690,10],[1695,8],[1700,16],[1705,8],[1710,11],[1715,10],[1720,8],[1725,15],[1730,6],[1735,11],[1740,6],[1745,11],[1750,7],[1755,14],[1760,5],[1765,2],[1770,10],[1775,10],[1780,10],[1785,6],[1790,8],[1795,10],[1800,8],[1805,10],[1810,6],[1815,9],[1820,11],[1825,7],[1830,6],[1835,8],[1840,2],[1845,8],[1850,11],[1855,9],[1860,10],[1865,6],[1870,8],[1875,8],[1880,6],[1885,5],[1890,5],[1895,6],[1900,6],[1905,8],[1910,7],[1915,8],[1920,11],[1925,6],[1930,9],[1935,6],[1940,5],[1945,3],[1950,10],[1955,8],[1960,10],[1965,4],[1970,2],[1975,6],[1980,13],[1985,4],[1990,6],[1995,7],[2000,5],[2005,4],[2010,13],[2015,9],[2020,6],[2025,9],[2030,8],[2035,12],[2040,5],[2045,3],[2050,3],[2055,5],[2060,6],[2065,8],[2070,9],[2075,10],[2080,6],[2085,9],[2090,4],[2095,7],[2100,3],[2105,4],[2110,4],[2115,7],[2120,12],[2125,4],[2130,3],[2135,2],[2140,4],[2145,3],[2150,9],[2155,6],[2165,2],[2170,7],[2175,6],[2180,3],[2185,3],[2190,8],[2195,9],[2200,4],[2205,3],[2210,1],[2215,7],[2220,6],[2225,8],[2230,8],[2235,3],[2240,6],[2245,9],[2250,6],[2255,3],[2260,8],[2265,4],[2270,6],[2275,6],[2280,3],[2285,5],[2290,5],[2295,7],[2300,2],[2305,5],[2310,3],[2315,6],[2320,5],[2325,2],[2330,4],[2335,3],[2340,6],[2345,7],[2350,5],[2355,10],[2360,8],[2365,4],[2370,2],[2375,4],[2380,2],[2385,3],[2390,5],[2395,3],[2400,7],[2405,5],[2410,1],[2415,4],[2420,3],[2425,1],[2430,1],[2435,5],[2440,2],[2445,3],[2450,5],[2455,3],[2465,2],[2470,4],[2475,4],[2480,4],[2485,5],[2490,7],[2495,7],[2500,5],[2505,7],[2510,4],[2515,7],[2520,10],[2525,5],[2530,3],[2540,3],[2545,3],[2550,2],[2555,4],[2560,3],[2565,5],[2570,3],[2575,5],[2580,2],[2585,3],[2590,2],[2595,3],[2600,2],[2605,3],[2610,3],[2615,2],[2620,4],[2625,3],[2630,5],[2635,5],[2640,3],[2645,4],[2650,6],[2655,6],[2660,3],[2665,4],[2670,2],[2675,5],[2680,7],[2685,5],[2690,2],[2695,2],[2700,4],[2705,2],[2710,4],[2715,3],[2720,7],[2725,5],[2730,4],[2735,3],[2740,3],[2745,2],[2755,4],[2760,1],[2765,7],[2775,3],[2780,4],[2785,1],[2790,1],[2795,3],[2800,4],[2805,2],[2810,3],[2815,2],[2820,2],[2825,2],[2830,1],[2835,2],[2840,4],[2845,4],[2850,1],[2855,4],[2860,2],[2865,1],[2875,2],[2880,4],[2885,6],[2890,1],[2895,3],[2900,5],[2905,1],[2910,2],[2915,1],[2920,2],[2925,1],[2930,3],[2935,7],[2940,3],[2945,4],[2950,3],[2955,4],[2960,2],[2965,4],[2970,3],[2980,3],[2985,5],[2995,1],[3000,1],[3005,2],[3010,3],[3015,3],[3020,3],[3025,3],[3030,4],[3035,1],[3040,5],[3045,2],[3050,4],[3055,3],[3060,2],[3065,3],[3075,3],[3085,1],[3090,3],[3095,2],[3100,4],[3105,2],[3110,4],[3115,3],[3120,4],[3125,4],[3130,1],[3135,2],[3140,3],[3145,2],[3150,1],[3155,2],[3160,2],[3165,2],[3170,4],[3175,4],[3185,2],[3190,1],[3195,3],[3200,2],[3210,1],[3215,3],[3220,2],[3230,4],[3235,2],[3240,1],[3250,2],[3255,2],[3265,1],[3270,1],[3275,2],[3280,1],[3290,1],[3295,1],[3300,1],[3305,1],[3310,2],[3315,5],[3320,1],[3325,1],[3330,1],[3335,1],[3340,2],[3345,3],[3350,4],[3355,1],[3360,5],[3365,1],[3370,1],[3375,1],[3380,3],[3385,2],[3390,1],[3395,1],[3400,3],[3405,1],[3410,2],[3415,2],[3430,2],[3440,1],[3445,2],[3450,2],[3455,2],[3460,1],[3470,1],[3475,3],[3485,2],[3490,2],[3500,1],[3505,3],[3510,1],[3520,3],[3525,2],[3530,1],[3540,1],[3545,2],[3550,3],[3560,3],[3570,3],[3580,1],[3585,2],[3600,1],[3605,1],[3635,1],[3650,1],[3660,3],[3675,1],[3680,1],[3690,1],[3695,1],[3700,1],[3705,1],[3715,1],[3720,1],[3730,1],[3740,1],[3755,1],[3760,2],[3785,2],[3795,1],[3800,1],[3805,1],[3820,1],[3830,1],[3840,2],[3845,4],[3855,3],[3865,1],[3890,1],[3895,1],[3900,2],[3905,1],[3915,1],[3920,2],[3925,2],[3930,1],[3935,1],[3945,1],[3950,1],[3960,2],[3970,1],[3985,1],[3995,1],[4005,1],[4010,1],[4015,2],[4020,1],[4030,1],[4035,1],[4040,1],[4050,1],[4055,1],[4065,1],[4080,1],[4095,1],[4125,1],[4175,1],[4190,1],[4215,1],[4220,1],[4270,1],[4350,1],[4355,1],[4360,1],[4365,2],[4370,1],[4390,1],[4405,1],[4410,2],[4425,1],[4430,1],[4445,1],[4450,1],[4505,1],[4525,1],[4530,1],[4540,1],[4565,1],[4580,1],[4625,1],[4640,1],[4665,1],[4670,2],[4675,1],[4705,2],[4710,1],[4715,1],[4755,1],[4790,1],[4870,1],[4890,1],[4900,1],[4905,1],[4910,1],[4915,1],[4965,2],[4985,1],[5030,1],[5065,1],[5080,1],[5085,1],[5110,1],[5130,1],[5220,2],[5265,1],[5285,1],[5295,1],[5310,1],[5325,1],[5335,1],[5425,1],[5480,1],[5530,1],[5910,1],[5920,1],[5950,1],[6235,2],[6250,1],[6400,1],[6605,1],[6640,1],[6920,1],[7515,1],[8940,1]]",39018245.67405425,2453.0
Indiana,Indiana,41.7605454,37.7882175,-84.7913146,-88.0734145,40.18043628089256,-86.2609198229897,981.1318829876302,1117088.0,48.80833551600045,82.11817322408629,5391229.0,21349827.0,12703329.0,17304234.0,36568017.0,41.0,93316636.0,10.25,23329159.0,1369918862.8198397,6499949496.542465,3441609524.0069866,4838025584.792923,10780137695.60006,11764.964447021484,26929641163.76227,"[[0,194206],[5,339160],[10,252108],[15,149947],[20,68175],[25,28181],[30,14428],[35,9626],[40,7120],[45,5476],[50,4387],[55,3744],[60,3053],[65,2778],[70,2442],[75,2198],[80,1897],[85,1727],[90,1500],[95,1382],[100,1202],[105,1067],[110,907],[115,917],[120,851],[125,696],[130,710],[135,612],[140,591],[145,553],[150,494],[155,466],[160,420],[165,409],[170,391],[175,332],[180,368],[185,356],[190,320],[195,293],[200,245],[205,269],[210,285],[215,266],[220,231],[225,220],[230,189],[235,201],[240,208],[245,191],[250,172],[255,161],[260,179],[265,157],[270,149],[275,143],[280,136],[285,148],[290,129],[295,122],[300,127],[305,126],[310,116],[315,116],[320,119],[325,130],[330,116],[335,95],[340,105],[345,104],[350,92],[355,113],[360,116],[365,88],[370,83],[375,87],[380,88],[385,73],[390,90],[395,73],[400,71],[405,71],[410,73],[415,66],[420,68],[425,47],[430,58],[435,66],[440,67],[445,60],[450,61],[455,59],[460,64],[465,65],[470,50],[475,54],[480,61],[485,41],[490,44],[495,63],[500,69],[505,49],[510,53],[515,57],[520,35],[525,44],[530,45],[535,38],[540,49],[545,45],[550,40],[555,45],[560,37],[565,42],[570,33],[575,46],[580,43],[585,37],[590,35],[595,38],[600,40],[605,37],[610,32],[615,30],[620,28],[625,28],[630,38],[635,35],[640,26],[645,29],[650,33],[655,24],[660,34],[665,35],[670,37],[675,27],[680,32],[685,27],[690,21],[695,27],[700,33],[705,22],[710,28],[715,30],[720,26],[725,18],[730,23],[735,22],[740,18],[745,22],[750,19],[755,16],[760,27],[765,19],[770,24],[775,25],[780,22],[785,19],[790,20],[795,21],[800,19],[805,30],[810,20],[815,16],[820,15],[825,22],[830,30],[835,23],[840,10],[845,25],[850,19],[855,22],[860,15],[865,23],[870,19],[875,19],[880,14],[885,10],[890,16],[895,10],[900,11],[905,19],[910,17],[915,14],[920,17],[925,15],[930,17],[935,17],[940,14],[945,18],[950,10],[955,15],[960,13],[965,17],[970,15],[975,17],[980,11],[985,15],[990,8],[995,11],[1000,17],[1005,17],[1010,5],[1015,12],[1020,11],[1025,16],[1030,12],[1035,15],[1040,11],[1045,13],[1050,15],[1055,14],[1060,20],[1065,9],[1070,18],[1075,12],[1080,10],[1085,12],[1090,15],[1095,9],[1100,11],[1105,3],[1110,12],[1115,8],[1120,12],[1125,12],[1130,13],[1135,3],[1140,8],[1145,7],[1150,9],[1155,8],[1160,2],[1165,10],[1170,6],[1175,8],[1180,10],[1185,6],[1190,6],[1195,5],[1200,12],[1205,8],[1210,7],[1215,5],[1220,8],[1225,9],[1230,16],[1235,8],[1240,9],[1245,6],[1250,6],[1255,8],[1260,12],[1265,9],[1270,9],[1275,8],[1280,14],[1285,6],[1290,10],[1295,9],[1300,6],[1305,7],[1310,9],[1315,7],[1320,8],[1325,10],[1330,11],[1335,8],[1340,6],[1345,5],[1350,6],[1355,4],[1360,4],[1365,9],[1370,9],[1375,4],[1380,8],[1385,4],[1390,4],[1395,7],[1400,4],[1405,11],[1410,5],[1415,10],[1420,8],[1425,12],[1430,5],[1435,11],[1440,8],[1445,4],[1450,5],[1455,6],[1460,9],[1465,8],[1470,5],[1475,9],[1480,9],[1485,11],[1490,5],[1495,7],[1500,6],[1505,8],[1510,7],[1515,5],[1520,4],[1525,5],[1530,11],[1535,7],[1540,8],[1545,11],[1550,3],[1555,5],[1560,6],[1565,7],[1570,6],[1575,3],[1580,4],[1585,5],[1590,8],[1595,7],[1600,4],[1605,6],[1610,7],[1615,7],[1620,10],[1625,7],[1630,4],[1635,6],[1640,6],[1645,8],[1650,1],[1655,5],[1660,6],[1665,6],[1670,7],[1675,4],[1680,9],[1685,9],[1690,4],[1695,2],[1700,2],[1705,4],[1710,7],[1715,4],[1720,6],[1725,2],[1730,3],[1735,7],[1740,9],[1745,5],[1750,8],[1755,2],[1760,4],[1765,2],[1770,4],[1775,2],[1780,4],[1785,6],[1790,3],[1800,4],[1805,5],[1810,4],[1815,4],[1820,3],[1825,2],[1830,5],[1835,4],[1840,2],[1845,2],[1855,1],[1860,4],[1865,7],[1870,2],[1875,6],[1880,2],[1885,7],[1890,1],[1895,5],[1900,5],[1905,4],[1910,3],[1915,1],[1920,7],[1925,2],[1930,3],[1935,3],[1940,3],[1945,3],[1950,3],[1955,1],[1960,4],[1965,5],[1970,5],[1975,2],[1980,5],[1985,3],[1990,6],[1995,3],[2000,2],[2005,4],[2010,2],[2015,1],[2020,2],[2025,1],[2030,2],[2035,2],[2040,2],[2045,3],[2050,7],[2055,3],[2060,4],[2065,2],[2070,3],[2075,2],[2080,2],[2085,1],[2090,3],[2095,5],[2100,3],[2105,2],[2110,3],[2115,2],[2120,3],[2125,1],[2135,1],[2145,4],[2150,2],[2155,5],[2165,5],[2170,3],[2175,4],[2180,1],[2185,1],[2190,2],[2195,1],[2200,3],[2210,2],[2215,3],[2220,4],[2225,2],[2230,2],[2235,1],[2245,1],[2255,2],[2260,1],[2265,1],[2270,2],[2275,2],[2280,2],[2290,4],[2295,2],[2305,2],[2310,1],[2315,5],[2320,2],[2330,1],[2335,3],[2340,3],[2345,5],[2350,2],[2355,1],[2360,2],[2365,3],[2370,4],[2375,2],[2380,2],[2385,1],[2390,2],[2395,1],[2400,3],[2405,1],[2410,1],[2415,3],[2425,4],[2430,4],[2435,2],[2440,1],[2445,2],[2450,2],[2455,2],[2465,1],[2470,4],[2480,1],[2485,2],[2490,8],[2495,1],[2500,2],[2505,1],[2515,1],[2520,5],[2525,2],[2530,4],[2535,2],[2540,1],[2545,4],[2550,2],[2555,3],[2560,3],[2565,1],[2570,3],[2575,1],[2580,1],[2590,4],[2595,1],[2600,1],[2605,2],[2610,4],[2615,4],[2620,3],[2625,1],[2630,3],[2635,3],[2640,2],[2645,2],[2650,2],[2655,2],[2660,2],[2665,3],[2670,4],[2675,3],[2680,3],[2690,2],[2700,2],[2705,3],[2710,1],[2720,1],[2735,1],[2740,2],[2750,2],[2755,1],[2760,3],[2765,1],[2770,4],[2775,1],[2780,4],[2785,1],[2790,1],[2795,1],[2800,2],[2805,1],[2810,1],[2825,2],[2830,3],[2835,2],[2840,1],[2855,1],[2865,3],[2885,2],[2900,1],[2910,1],[2915,3],[2925,2],[2930,2],[2935,2],[2940,3],[2945,1],[2950,2],[2955,1],[2960,1],[2965,1],[2970,1],[2975,1],[2980,2],[2990,2],[3005,1],[3010,3],[3015,2],[3030,2],[3045,1],[3050,1],[3055,1],[3060,1],[3075,1],[3085,1],[3090,1],[3100,2],[3105,1],[3110,1],[3115,1],[3140,2],[3150,1],[3155,1],[3160,1],[3165,2],[3175,1],[3185,1],[3195,1],[3205,3],[3210,1],[3225,2],[3230,1],[3235,1],[3250,1],[3255,3],[3270,1],[3275,1],[3285,2],[3305,3],[3320,1],[3335,1],[3345,1],[3350,3],[3355,1],[3390,1],[3395,1],[3420,1],[3435,2],[3455,2],[3460,1],[3465,1],[3475,2],[3490,3],[3495,1],[3500,1],[3510,1],[3555,1],[3560,1],[3570,1],[3585,1],[3590,1],[3600,1],[3605,1],[3625,1],[3660,1],[3665,1],[3670,1],[3675,1],[3690,1],[3750,1],[3760,1],[3770,1],[3790,1],[3795,1],[3805,1],[3815,1],[3830,1],[3860,1],[3865,2],[3875,1],[3890,1],[3895,1],[3900,1],[3905,1],[3915,1],[3965,1],[3970,1],[3980,1],[4000,1],[4010,1],[4020,1],[4030,1],[4050,1],[4055,1],[4065,1],[4090,1],[4100,1],[4150,1],[4160,1],[4175,2],[4185,1],[4205,1],[4215,1],[4220,1],[4280,1],[4310,2],[4330,1],[4345,1],[4360,1],[4365,1],[4395,1],[4440,1],[4470,1],[4545,1],[4550,1],[4565,1],[4575,1],[4590,1],[4635,1],[4690,1],[4695,1],[4745,2],[4765,1],[4785,1],[4805,1],[4830,1],[4855,1],[4860,1],[4935,1],[4945,1],[4975,1],[4995,1],[5105,1],[5110,1],[5160,1],[5170,1],[5230,1],[5325,1],[5370,1],[5435,1],[5555,1],[5705,1],[5720,1],[5800,1],[5860,1],[6160,1],[6290,1],[6480,1],[6485,1],[6555,1],[6665,1],[6725,1],[6785,1],[6795,1],[7610,1],[7840,1]]",22287267.200071476,987.0
Iowa,Iowa,43.500633,40.3883928,-90.1691235,-96.6123182,41.95372769250034,-93.0669197471735,1011.701066625386,350284.0,34.781322318891526,73.75455854732888,843208.0,6252892.0,3728528.0,4816209.0,14312174.0,35.0,29953011.0,8.75,7488252.75,216781045.91952512,1963382855.8606555,1037770930.4710628,1362094315.8544097,4263116721.2938414,10253.95767211914,8843145869.399494,"[[0,82877],[5,113401],[10,64601],[15,34440],[20,16715],[25,7982],[30,4842],[35,3324],[40,2491],[45,1804],[50,1520],[55,1225],[60,1084],[65,961],[70,858],[75,687],[80,693],[85,546],[90,546],[95,486],[100,441],[105,381],[110,377],[115,325],[120,300],[125,298],[130,270],[135,228],[140,211],[145,226],[150,197],[155,199],[160,177],[165,180],[170,177],[175,162],[180,141],[185,138],[190,124],[195,113],[200,122],[205,94],[210,89],[215,114],[220,96],[225,107],[230,84],[235,76],[240,83],[245,76],[250,79],[255,55],[260,61],[265,74],[270,56],[275,57],[280,66],[285,52],[290,69],[295,65],[300,64],[305,61],[310,52],[315,65],[320,57],[325,51],[330,55],[335,34],[340,41],[345,51],[350,40],[355,36],[360,26],[365,34],[370,40],[375,37],[380,33],[385,35],[390,30],[395,40],[400,40],[405,43],[410,22],[415,20],[420,28],[425,24],[430,22],[435,23],[440,32],[445,29],[450,18],[455,19],[460,25],[465,24],[470,24],[475,14],[480,16],[485,21],[490,11],[495,21],[500,19],[505,23],[510,30],[515,11],[520,16],[525,15],[530,17],[535,23],[540,25],[545,14],[550,20],[555,8],[560,22],[565,12],[570,20],[575,13],[580,15],[585,12],[590,25],[595,18],[600,6],[605,15],[610,9],[615,13],[620,7],[625,10],[630,8],[635,12],[640,9],[645,16],[650,9],[655,16],[660,9],[665,8],[670,17],[675,7],[680,9],[685,8],[690,8],[695,9],[700,9],[705,5],[710,10],[715,9],[720,12],[725,8],[730,13],[735,9],[740,13],[745,5],[750,8],[755,9],[760,5],[765,6],[770,8],[775,9],[780,11],[785,6],[790,5],[795,10],[800,7],[805,8],[810,10],[815,10],[820,1],[825,6],[830,4],[835,10],[840,4],[845,5],[850,7],[855,5],[860,3],[865,10],[870,7],[875,6],[880,4],[885,2],[890,7],[895,7],[900,6],[905,5],[910,7],[915,2],[920,2],[925,5],[930,6],[935,4],[940,6],[945,4],[950,6],[955,8],[960,2],[965,5],[970,4],[975,3],[980,5],[985,10],[990,3],[995,2],[1000,2],[1005,3],[1010,2],[1015,5],[1020,5],[1025,3],[1030,3],[1035,6],[1040,6],[1045,8],[1050,2],[1055,4],[1060,2],[1065,6],[1070,3],[1075,1],[1080,7],[1085,5],[1090,5],[1095,3],[1100,1],[1105,4],[1110,8],[1115,8],[1120,2],[1125,5],[1130,4],[1135,4],[1140,6],[1145,3],[1150,3],[1155,7],[1160,4],[1165,3],[1170,2],[1175,4],[1180,3],[1185,1],[1190,6],[1195,1],[1200,2],[1205,7],[1210,2],[1215,1],[1220,2],[1225,4],[1230,3],[1235,4],[1240,3],[1245,2],[1250,2],[1255,1],[1260,1],[1265,2],[1270,4],[1275,4],[1280,1],[1285,4],[1290,2],[1295,2],[1300,5],[1305,4],[1310,3],[1315,2],[1320,3],[1325,3],[1330,2],[1335,2],[1345,1],[1350,6],[1355,3],[1360,4],[1365,2],[1370,1],[1375,2],[1380,3],[1385,4],[1390,6],[1395,3],[1400,2],[1405,2],[1410,4],[1415,3],[1420,2],[1425,1],[1430,1],[1440,5],[1450,5],[1455,3],[1465,3],[1470,3],[1480,2],[1490,3],[1495,1],[1500,1],[1505,5],[1510,5],[1515,2],[1520,4],[1525,2],[1535,3],[1540,3],[1545,4],[1555,6],[1560,2],[1570,1],[1575,2],[1580,1],[1585,1],[1590,2],[1595,2],[1600,2],[1605,3],[1615,1],[1620,2],[1630,3],[1635,4],[1645,2],[1650,3],[1665,1],[1670,1],[1680,3],[1685,1],[1690,1],[1695,1],[1700,2],[1705,1],[1710,5],[1715,1],[1725,3],[1730,1],[1735,4],[1740,2],[1745,1],[1755,2],[1760,4],[1765,3],[1770,1],[1775,1],[1780,3],[1785,1],[1790,1],[1795,2],[1800,1],[1805,1],[1825,2],[1830,1],[1835,1],[1840,1],[1845,1],[1865,1],[1875,3],[1885,1],[1890,4],[1895,1],[1900,1],[1915,1],[1920,1],[1925,2],[1930,2],[1935,2],[1940,2],[1945,3],[1950,2],[1955,1],[1960,1],[1965,6],[1970,2],[1980,1],[1985,3],[1995,1],[2005,1],[2010,1],[2015,2],[2020,1],[2035,1],[2040,1],[2045,1],[2050,3],[2055,1],[2070,3],[2090,1],[2100,1],[2105,2],[2110,1],[2115,1],[2120,1],[2125,1],[2130,3],[2135,1],[2140,1],[2145,1],[2150,1],[2155,2],[2165,3],[2170,2],[2175,1],[2180,3],[2190,1],[2200,1],[2205,1],[2215,1],[2220,2],[2230,1],[2240,1],[2255,1],[2260,1],[2270,1],[2310,1],[2315,2],[2320,2],[2345,2],[2350,1],[2355,1],[2365,1],[2370,1],[2385,3],[2400,2],[2410,1],[2415,1],[2420,1],[2425,1],[2435,1],[2475,1],[2490,1],[2500,1],[2515,1],[2525,1],[2535,1],[2540,1],[2545,1],[2555,1],[2560,2],[2585,1],[2590,1],[2595,3],[2600,1],[2610,2],[2625,1],[2630,4],[2640,1],[2660,1],[2665,2],[2670,1],[2675,1],[2685,1],[2700,1],[2705,3],[2730,1],[2735,1],[2755,2],[2760,1],[2780,1],[2795,1],[2815,1],[2830,1],[2845,1],[2860,1],[2865,1],[2900,1],[2930,1],[2945,1],[2975,1],[2985,1],[3000,1],[3005,1],[3020,1],[3060,1],[3095,1],[3120,2],[3135,1],[3145,1],[3175,1],[3190,1],[3200,2],[3225,1],[3240,1],[3260,1],[3275,1],[3295,1],[3335,2],[3380,1],[3385,1],[3405,1],[3430,1],[3460,1],[3530,1],[3570,1],[3590,1],[3675,1],[3680,1],[3775,2],[3840,2],[3990,1],[4080,1],[4130,1],[4260,1],[4370,1],[4385,1],[4615,1],[4655,1],[4720,1],[4755,1],[4760,1],[4800,1],[4995,1],[5005,1],[5130,1],[5170,1],[5970,1],[6895,1],[6930,1],[7585,1]]",4480709.137428615,248.0
Kansas,Kansas,40.0021671,36.9943329,-94.5932992,-102.0432007,38.436823569899694,-96.627980841084,1103.5934101664725,417333.0,41.24526485257908,79.85293526740868,686364.0,7873381.0,4603159.0,6020033.0,17644493.0,41.0,36827430.0,10.25,9206857.5,195155028.6006836,2702158299.6732526,1384469443.1637328,1878774580.448044,5721907000.123241,13240.27900390625,11882464352.008951,"[[0,68747],[5,131012],[10,96905],[15,53058],[20,23441],[25,10609],[30,5790],[35,3737],[40,2519],[45,2009],[50,1567],[55,1461],[60,1162],[65,1076],[70,915],[75,827],[80,697],[85,612],[90,592],[95,500],[100,444],[105,417],[110,398],[115,363],[120,336],[125,295],[130,274],[135,262],[140,232],[145,221],[150,193],[155,246],[160,186],[165,177],[170,171],[175,145],[180,132],[185,135],[190,162],[195,136],[200,100],[205,114],[210,97],[215,116],[220,95],[225,93],[230,103],[235,75],[240,83],[245,90],[250,82],[255,83],[260,78],[265,78],[270,78],[275,78],[280,61],[285,70],[290,48],[295,65],[300,55],[305,61],[310,55],[315,42],[320,54],[325,54],[330,48],[335,49],[340,44],[345,52],[350,48],[355,51],[360,39],[365,39],[370,37],[375,47],[380,31],[385,50],[390,37],[395,23],[400,32],[405,37],[410,28],[415,30],[420,32],[425,30],[430,21],[435,33],[440,33],[445,35],[450,17],[455,28],[460,28],[465,23],[470,19],[475,21],[480,23],[485,28],[490,24],[495,24],[500,30],[505,26],[510,32],[515,21],[520,26],[525,18],[530,23],[535,20],[540,19],[545,24],[550,24],[555,18],[560,27],[565,14],[570,15],[575,25],[580,25],[585,18],[590,21],[595,12],[600,21],[605,18],[610,20],[615,12],[620,17],[625,18],[630,19],[635,18],[640,22],[645,17],[650,17],[655,13],[660,16],[665,11],[670,18],[675,17],[680,13],[685,13],[690,15],[695,15],[700,7],[705,8],[710,7],[715,13],[720,13],[725,4],[730,6],[735,13],[740,12],[745,8],[750,9],[755,7],[760,5],[765,11],[770,15],[775,5],[780,10],[785,15],[790,11],[795,6],[800,15],[805,10],[810,15],[815,10],[820,8],[825,12],[830,7],[835,5],[840,5],[845,11],[850,4],[855,10],[860,13],[865,10],[870,8],[875,7],[880,8],[885,6],[890,5],[895,4],[900,6],[905,3],[910,7],[915,5],[920,1],[925,6],[930,7],[935,4],[940,7],[945,6],[950,6],[955,2],[960,8],[965,6],[970,5],[975,7],[980,8],[985,11],[990,4],[995,11],[1000,12],[1005,6],[1010,7],[1015,5],[1020,4],[1025,8],[1030,6],[1035,5],[1040,6],[1045,7],[1050,4],[1055,3],[1060,10],[1065,1],[1070,4],[1075,3],[1080,2],[1085,5],[1090,4],[1095,6],[1100,4],[1105,4],[1110,6],[1115,5],[1120,4],[1125,6],[1130,5],[1135,2],[1140,5],[1145,4],[1155,5],[1160,1],[1165,6],[1170,1],[1175,3],[1180,3],[1185,4],[1190,3],[1195,1],[1200,3],[1205,3],[1210,4],[1215,7],[1220,2],[1225,4],[1230,5],[1235,5],[1240,4],[1245,1],[1250,2],[1255,6],[1260,6],[1265,5],[1270,3],[1275,1],[1280,8],[1285,2],[1290,3],[1295,3],[1300,2],[1305,3],[1310,3],[1315,2],[1320,3],[1325,4],[1330,7],[1335,2],[1340,2],[1345,4],[1350,6],[1355,3],[1360,4],[1365,3],[1370,4],[1375,4],[1380,1],[1385,4],[1390,4],[1395,4],[1400,2],[1405,1],[1410,5],[1415,6],[1420,3],[1425,1],[1430,2],[1435,2],[1440,1],[1445,3],[1450,3],[1455,4],[1460,2],[1465,4],[1470,4],[1475,2],[1480,2],[1485,3],[1490,1],[1495,2],[1505,5],[1510,1],[1515,3],[1520,4],[1530,3],[1535,2],[1540,2],[1545,3],[1550,1],[1555,2],[1560,2],[1565,1],[1570,1],[1575,4],[1580,5],[1585,4],[1590,1],[1595,3],[1600,3],[1605,1],[1610,3],[1615,2],[1625,2],[1630,1],[1635,4],[1640,2],[1645,1],[1655,3],[1665,3],[1670,1],[1675,3],[1685,5],[1690,2],[1695,1],[1700,3],[1705,1],[1710,4],[1715,1],[1720,4],[1725,2],[1730,1],[1735,3],[1740,3],[1745,2],[1750,3],[1755,1],[1760,1],[1765,3],[1775,2],[1780,2],[1785,2],[1800,2],[1805,1],[1810,2],[1815,2],[1820,2],[1825,2],[1830,3],[1835,2],[1840,4],[1850,3],[1855,1],[1865,2],[1875,1],[1880,1],[1885,3],[1890,4],[1895,1],[1900,3],[1905,4],[1915,3],[1925,2],[1930,3],[1940,2],[1945,1],[1950,3],[1970,1],[1975,2],[1980,1],[1985,1],[1995,1],[2000,1],[2005,2],[2010,1],[2015,1],[2020,1],[2025,1],[2030,1],[2040,1],[2045,2],[2055,2],[2060,1],[2070,3],[2075,2],[2080,1],[2085,5],[2090,1],[2095,1],[2100,1],[2110,1],[2125,3],[2135,1],[2140,1],[2145,1],[2150,1],[2165,1],[2175,1],[2185,4],[2190,1],[2200,1],[2240,1],[2245,2],[2275,3],[2290,2],[2300,3],[2310,1],[2315,2],[2320,1],[2325,1],[2330,3],[2335,1],[2355,1],[2360,1],[2380,1],[2385,1],[2390,1],[2395,2],[2415,2],[2420,1],[2450,3],[2465,1],[2470,1],[2495,1],[2500,1],[2505,2],[2510,1],[2515,2],[2525,2],[2530,1],[2535,1],[2560,1],[2570,3],[2605,1],[2625,1],[2630,1],[2650,1],[2655,1],[2660,3],[2665,1],[2680,1],[2685,1],[2695,1],[2700,1],[2705,3],[2720,1],[2725,1],[2740,1],[2750,1],[2755,1],[2765,1],[2770,1],[2780,2],[2785,2],[2790,1],[2800,1],[2820,2],[2850,2],[2865,1],[2900,2],[2920,1],[2940,1],[2945,1],[2965,1],[2975,1],[3050,1],[3055,1],[3065,2],[3080,1],[3090,1],[3155,1],[3170,1],[3175,3],[3190,1],[3210,1],[3215,2],[3270,2],[3275,1],[3300,1],[3335,1],[3350,1],[3380,1],[3385,1],[3390,1],[3415,1],[3425,1],[3445,1],[3455,1],[3485,1],[3500,1],[3550,1],[3555,1],[3560,1],[3635,1],[3645,1],[3670,1],[3690,1],[3710,1],[3745,1],[3770,1],[3780,1],[3785,1],[3855,1],[3900,1],[3940,1],[3975,1],[3980,1],[4065,1],[4085,1],[4120,1],[4195,1],[4285,1],[4360,1],[4410,1],[4465,1],[4540,1],[4570,1],[4685,1],[4690,1],[4775,1],[4810,1],[4850,1],[4870,1],[4910,1],[5035,1],[5180,1],[5410,1],[5420,1],[5450,1],[5565,1],[5595,1],[5795,1],[5855,1],[5910,1],[6305,1],[6410,1],[6635,1],[8920,1]]",8248164.194144529,738.0
Kentucky,Kentucky,39.1410004,36.4977109,-82.0570366,-89.5269635,37.87631023079439,-85.29533763830442,1003.8552952101888,575989.0,38.20574488836375,87.83600582534636,2992121.0,9604349.0,6863616.0,7999236.0,19933663.0,39.0,47392985.0,9.75,11848246.25,782892567.8891847,2987228124.04342,1922346433.7220275,2300534774.410075,6054986880.810768,11341.574591064453,14047988780.875477,"[[0,95823],[5,191385],[10,138409],[15,64678],[20,28534],[25,12855],[30,7319],[35,5237],[40,3932],[45,2941],[50,2271],[55,1973],[60,1677],[65,1424],[70,1183],[75,1065],[80,1019],[85,818],[90,745],[95,703],[100,628],[105,487],[110,464],[115,472],[120,411],[125,394],[130,367],[135,327],[140,314],[145,329],[150,268],[155,266],[160,217],[165,199],[170,175],[175,210],[180,175],[185,156],[190,158],[195,130],[200,126],[205,127],[210,148],[215,113],[220,121],[225,110],[230,107],[235,90],[240,110],[245,79],[250,79],[255,83],[260,92],[265,88],[270,73],[275,88],[280,79],[285,73],[290,69],[295,78],[300,74],[305,73],[310,64],[315,66],[320,66],[325,45],[330,55],[335,54],[340,59],[345,47],[350,46],[355,43],[360,46],[365,51],[370,46],[375,37],[380,38],[385,34],[390,33],[395,38],[400,32],[405,38],[410,30],[415,39],[420,32],[425,27],[430,29],[435,23],[440,30],[445,35],[450,32],[455,31],[460,24],[465,33],[470,22],[475,33],[480,31],[485,30],[490,34],[495,29],[500,34],[505,28],[510,27],[515,24],[520,28],[525,21],[530,17],[535,25],[540,27],[545,25],[550,19],[555,24],[560,17],[565,15],[570,17],[575,19],[580,23],[585,23],[590,17],[595,13],[600,24],[605,16],[610,25],[615,14],[620,19],[625,13],[630,16],[635,18],[640,14],[645,15],[650,11],[655,22],[660,15],[665,12],[670,13],[675,11],[680,12],[685,9],[690,8],[695,9],[700,10],[705,19],[710,7],[715,8],[720,8],[725,14],[730,11],[735,14],[740,13],[745,7],[750,11],[755,15],[760,12],[765,7],[770,9],[775,10],[780,10],[785,8],[790,9],[795,12],[800,6],[805,11],[810,6],[815,7],[820,12],[825,9],[830,7],[835,9],[840,13],[845,11],[850,16],[855,9],[860,13],[865,9],[870,7],[875,9],[880,7],[885,6],[890,7],[895,8],[900,10],[905,11],[910,8],[915,6],[920,8],[925,5],[930,4],[935,3],[940,13],[945,6],[950,7],[955,2],[960,7],[965,10],[970,8],[975,5],[980,8],[985,9],[990,9],[995,7],[1000,6],[1005,5],[1010,2],[1015,4],[1020,1],[1025,5],[1030,9],[1035,4],[1040,6],[1045,5],[1050,9],[1055,4],[1060,6],[1065,8],[1070,5],[1075,3],[1080,4],[1085,7],[1090,2],[1095,3],[1100,6],[1105,3],[1110,2],[1115,4],[1120,1],[1125,4],[1130,4],[1135,4],[1140,1],[1145,3],[1150,9],[1155,4],[1160,4],[1165,5],[1170,7],[1175,5],[1180,9],[1185,6],[1190,5],[1195,6],[1200,4],[1205,3],[1210,1],[1215,7],[1220,6],[1225,4],[1230,4],[1235,9],[1240,4],[1245,5],[1250,4],[1255,2],[1260,7],[1265,4],[1270,9],[1275,11],[1280,6],[1285,6],[1290,5],[1295,8],[1300,2],[1305,4],[1310,3],[1315,6],[1320,5],[1325,5],[1330,4],[1335,4],[1340,2],[1345,5],[1350,3],[1355,4],[1360,1],[1365,6],[1370,5],[1375,7],[1380,4],[1385,3],[1390,1],[1395,5],[1400,4],[1405,5],[1410,5],[1415,4],[1420,3],[1425,5],[1430,2],[1435,3],[1440,1],[1445,6],[1455,4],[1460,4],[1465,2],[1470,4],[1475,2],[1480,3],[1485,4],[1490,3],[1495,1],[1500,1],[1505,1],[1510,6],[1515,3],[1520,1],[1525,3],[1530,2],[1535,3],[1540,4],[1545,3],[1550,2],[1555,5],[1560,6],[1565,5],[1570,2],[1575,1],[1580,2],[1585,3],[1590,2],[1595,3],[1600,2],[1610,1],[1615,5],[1620,2],[1625,3],[1630,2],[1635,4],[1640,3],[1645,4],[1650,1],[1655,5],[1660,1],[1670,2],[1675,1],[1680,4],[1685,4],[1690,5],[1695,3],[1700,4],[1705,2],[1715,3],[1720,3],[1725,6],[1730,5],[1735,3],[1740,4],[1745,2],[1750,3],[1760,1],[1765,3],[1770,3],[1775,1],[1785,3],[1795,6],[1800,1],[1805,2],[1810,2],[1815,2],[1820,2],[1825,1],[1830,8],[1835,2],[1840,3],[1845,1],[1850,3],[1855,4],[1865,3],[1870,4],[1875,4],[1885,2],[1890,1],[1895,2],[1900,2],[1905,2],[1910,2],[1915,4],[1920,3],[1925,5],[1930,3],[1935,3],[1940,3],[1945,2],[1950,2],[1955,2],[1960,2],[1965,2],[1970,5],[1975,2],[1985,2],[1995,5],[2000,2],[2005,3],[2010,1],[2015,3],[2025,1],[2030,1],[2035,4],[2055,3],[2060,1],[2065,2],[2070,1],[2090,2],[2095,2],[2100,2],[2105,1],[2110,1],[2115,1],[2120,1],[2125,2],[2135,2],[2140,2],[2145,1],[2150,3],[2155,1],[2160,1],[2165,4],[2170,1],[2175,2],[2180,1],[2190,2],[2195,1],[2205,2],[2210,1],[2215,1],[2220,3],[2230,1],[2240,1],[2250,1],[2255,1],[2275,3],[2280,3],[2285,1],[2290,1],[2295,2],[2300,1],[2305,1],[2325,1],[2330,1],[2335,2],[2340,2],[2360,1],[2370,1],[2380,1],[2385,2],[2390,1],[2395,1],[2400,1],[2410,1],[2425,5],[2435,1],[2440,2],[2445,1],[2450,1],[2455,1],[2465,1],[2470,1],[2480,1],[2490,2],[2495,1],[2500,1],[2510,1],[2520,2],[2540,1],[2545,1],[2555,2],[2560,1],[2570,1],[2580,3],[2585,1],[2590,1],[2595,3],[2605,1],[2610,2],[2615,2],[2620,1],[2630,2],[2635,2],[2650,1],[2655,1],[2660,1],[2665,1],[2670,1],[2680,2],[2685,1],[2695,1],[2705,2],[2710,2],[2715,1],[2720,1],[2725,2],[2735,1],[2740,3],[2750,1],[2770,1],[2790,1],[2800,1],[2805,1],[2810,4],[2830,1],[2840,1],[2850,1],[2860,2],[2865,1],[2875,2],[2880,1],[2885,1],[2890,1],[2895,1],[2915,1],[2925,1],[2930,1],[2935,1],[2945,1],[2950,2],[2965,1],[2975,1],[2980,1],[2985,1],[2990,1],[2995,1],[3005,2],[3015,1],[3025,1],[3070,1],[3100,2],[3105,2],[3125,2],[3160,1],[3165,1],[3170,1],[3175,1],[3180,1],[3200,1],[3205,2],[3210,1],[3215,2],[3220,2],[3250,2],[3255,1],[3260,1],[3275,2],[3280,1],[3285,1],[3300,1],[3305,1],[3315,2],[3320,2],[3325,1],[3345,1],[3355,1],[3365,1],[3370,1],[3375,1],[3380,1],[3385,1],[3390,1],[3395,1],[3400,1],[3415,1],[3435,1],[3450,1],[3475,1],[3490,1],[3515,1],[3525,1],[3545,1],[3580,1],[3610,1],[3640,1],[3650,1],[3680,1],[3685,2],[3735,1],[3795,1],[3800,1],[3825,1],[3885,2],[3890,1],[3940,1],[3955,1],[3980,2],[3985,1],[3995,2],[4010,1],[4025,1],[4030,1],[4070,1],[4085,1],[4175,1],[4185,1],[4210,1],[4220,1],[4240,1],[4290,1],[4345,1],[4350,1],[4370,1],[4385,1],[4480,1],[4540,2],[4550,1],[4555,1],[4770,1],[4815,1],[4920,1],[4960,1],[5195,1],[5220,1],[5295,1],[5480,1],[5685,1],[6045,1],[6115,1],[6475,1],[6975,1],[7015,1]]",10893761.102251902,723.0
Louisiana,Louisiana,33.0191843,29.0538652,-89.3042524,-94.0429021,30.62231989476093,-91.49039582511595,1085.8469270449164,865003.0,56.368548843492704,87.54523998445445,7081361.0,16903415.0,12666744.0,13405107.0,30252248.0,55.0,80308875.0,13.75,20077218.75,2031549426.530936,5720008635.465471,3930704905.2324753,4126478137.07734,10076900930.275429,17435.770989990233,25885642034.581654,"[[0,90680],[5,181076],[10,198411],[15,153443],[20,91837],[25,48775],[30,25741],[35,14347],[40,8955],[45,5910],[50,4667],[55,3809],[60,3140],[65,2589],[70,2343],[75,2012],[80,1878],[85,1683],[90,1526],[95,1337],[100,1205],[105,1075],[110,995],[115,939],[120,809],[125,763],[130,712],[135,646],[140,582],[145,582],[150,512],[155,509],[160,461],[165,415],[170,401],[175,337],[180,341],[185,327],[190,316],[195,301],[200,231],[205,227],[210,250],[215,221],[220,204],[225,218],[230,205],[235,168],[240,160],[245,161],[250,178],[255,141],[260,152],[265,156],[270,149],[275,129],[280,142],[285,114],[290,118],[295,98],[300,106],[305,92],[310,100],[315,78],[320,95],[325,101],[330,83],[335,81],[340,63],[345,75],[350,82],[355,84],[360,58],[365,94],[370,59],[375,71],[380,73],[385,61],[390,52],[395,60],[400,74],[405,48],[410,54],[415,39],[420,53],[425,70],[430,66],[435,53],[440,51],[445,41],[450,44],[455,43],[460,39],[465,49],[470,34],[475,36],[480,43],[485,42],[490,46],[495,42],[500,35],[505,43],[510,33],[515,36],[520,38],[525,33],[530,32],[535,29],[540,32],[545,27],[550,21],[555,35],[560,25],[565,23],[570,22],[575,29],[580,33],[585,27],[590,31],[595,27],[600,21],[605,20],[610,25],[615,23],[620,18],[625,24],[630,20],[635,17],[640,27],[645,22],[650,21],[655,22],[660,17],[665,19],[670,15],[675,14],[680,21],[685,12],[690,15],[695,18],[700,14],[705,13],[710,15],[715,23],[720,15],[725,19],[730,14],[735,21],[740,12],[745,27],[750,12],[755,17],[760,21],[765,14],[770,13],[775,12],[780,14],[785,16],[790,14],[795,15],[800,16],[805,11],[810,13],[815,15],[820,13],[825,14],[830,12],[835,12],[840,8],[845,16],[850,6],[855,9],[860,10],[865,15],[870,8],[875,11],[880,8],[885,10],[890,6],[895,7],[900,6],[905,13],[910,12],[915,5],[920,9],[925,8],[930,10],[935,7],[940,13],[945,12],[950,8],[955,8],[960,9],[965,9],[970,10],[975,11],[980,13],[985,10],[990,10],[995,8],[1000,6],[1005,11],[1010,1],[1015,11],[1020,6],[1025,6],[1030,6],[1035,5],[1040,7],[1045,9],[1050,7],[1055,10],[1060,6],[1065,3],[1070,6],[1075,3],[1080,7],[1085,6],[1090,8],[1095,13],[1100,7],[1105,3],[1110,4],[1115,9],[1120,9],[1125,6],[1130,4],[1135,8],[1140,3],[1145,11],[1150,5],[1155,5],[1160,3],[1165,5],[1170,1],[1175,9],[1180,8],[1185,6],[1190,2],[1195,5],[1200,5],[1205,3],[1210,5],[1215,7],[1220,4],[1225,4],[1230,5],[1235,4],[1240,3],[1245,4],[1250,4],[1255,2],[1260,4],[1265,4],[1270,3],[1275,2],[1280,7],[1285,6],[1290,9],[1295,6],[1300,4],[1305,1],[1310,7],[1315,7],[1320,6],[1325,5],[1330,3],[1335,2],[1340,3],[1345,1],[1350,4],[1355,5],[1360,8],[1365,5],[1370,4],[1375,7],[1380,1],[1385,2],[1390,2],[1395,4],[1400,2],[1405,3],[1410,5],[1415,4],[1420,3],[1425,7],[1430,5],[1435,8],[1440,3],[1445,4],[1450,2],[1455,3],[1460,2],[1465,5],[1470,6],[1475,3],[1480,4],[1485,3],[1490,2],[1495,6],[1500,1],[1505,1],[1510,2],[1515,2],[1520,2],[1525,2],[1530,1],[1535,4],[1540,2],[1545,2],[1550,1],[1555,2],[1560,7],[1565,6],[1570,3],[1575,4],[1580,2],[1585,2],[1590,3],[1595,2],[1605,1],[1610,4],[1615,2],[1625,2],[1635,2],[1640,3],[1645,3],[1650,2],[1655,2],[1660,2],[1665,2],[1670,4],[1675,4],[1680,1],[1685,2],[1690,2],[1695,3],[1700,2],[1705,3],[1710,2],[1715,1],[1720,2],[1725,3],[1730,2],[1735,2],[1740,2],[1750,1],[1755,3],[1760,2],[1765,3],[1775,1],[1780,3],[1785,1],[1790,1],[1800,1],[1805,3],[1810,2],[1815,3],[1820,3],[1825,2],[1830,3],[1835,3],[1840,3],[1845,2],[1850,2],[1855,4],[1860,4],[1870,4],[1875,4],[1880,4],[1890,3],[1895,1],[1900,3],[1910,2],[1915,2],[1920,1],[1925,1],[1930,1],[1935,4],[1940,2],[1945,5],[1955,3],[1960,2],[1970,2],[1975,4],[1980,2],[1985,1],[1995,2],[2000,1],[2010,6],[2015,2],[2020,3],[2030,2],[2035,2],[2040,1],[2050,2],[2060,1],[2065,1],[2070,2],[2080,3],[2085,2],[2100,2],[2105,1],[2110,2],[2115,2],[2120,2],[2130,2],[2135,2],[2140,1],[2150,4],[2160,2],[2165,3],[2170,1],[2180,1],[2190,2],[2195,1],[2200,1],[2205,2],[2210,3],[2215,2],[2220,1],[2225,1],[2240,2],[2245,1],[2250,1],[2260,1],[2265,1],[2270,1],[2275,1],[2280,1],[2290,3],[2295,2],[2300,1],[2305,2],[2325,2],[2355,1],[2370,3],[2385,1],[2390,1],[2395,1],[2405,2],[2415,1],[2420,1],[2425,1],[2435,1],[2445,1],[2465,1],[2475,2],[2495,3],[2505,2],[2520,1],[2525,2],[2530,3],[2545,1],[2550,1],[2555,2],[2565,1],[2570,1],[2575,1],[2585,1],[2595,1],[2605,1],[2610,2],[2620,1],[2625,1],[2630,1],[2645,1],[2660,1],[2670,1],[2675,2],[2685,1],[2690,1],[2700,1],[2710,1],[2715,1],[2725,1],[2735,1],[2740,1],[2755,1],[2785,1],[2795,1],[2800,2],[2805,1],[2835,1],[2840,1],[2860,1],[2880,1],[2890,1],[2905,2],[2915,3],[2920,1],[2925,1],[2940,1],[2955,1],[2985,1],[2990,2],[3020,2],[3060,1],[3065,1],[3075,1],[3095,1],[3110,1],[3115,1],[3150,1],[3155,1],[3170,1],[3180,1],[3235,2],[3250,1],[3270,2],[3300,1],[3350,1],[3410,2],[3435,1],[3440,1],[3465,1],[3540,2],[3595,1],[3720,1],[3820,2],[3830,1],[3840,1],[3975,1],[4015,1],[4020,1],[4235,1],[4325,1],[4335,1],[4510,1],[4600,1],[4605,1],[4670,1],[6125,1],[6315,1],[7415,1]]",16119065.632724484,8223.0
Loíza,Loíza,18.4573989,18.3784414,-65.8325976,-65.9862526,18.38737785381546,-65.87347856713238,1101.6,36.0,2.3940149625935163,75.0,0.0,5.0,9.0,48.0,1574.0,33.0,1636.0,8.25,409.0,0.0,1533.4967041015625,3135.644500732422,16704.737268066405,553579.6731750488,11600.691259765625,574953.5516479491,"[[0,6],[5,14],[10,6],[15,5],[20,3],[25,1],[30,1]]",386.9429562414018,0.0
Maine,Maine,47.4591855,42.9818978,-66.9506256,-71.0428724,44.19475144606616,-69.82771856208382,982.5627920804944,100065.0,29.80633646063472,69.51372004168114,109875.0,1524454.0,1018883.0,725679.0,4341639.0,26.0,7720530.0,6.5,1930132.5,27555852.572113037,452352068.6230832,283893232.77937,195454777.0467896,1238701123.076227,7542.563195800781,2197957054.097584,"[[0,32089],[5,37800],[10,13570],[15,5338],[20,2501],[25,1319],[30,891],[35,676],[40,519],[45,412],[50,335],[55,300],[60,277],[65,215],[70,193],[75,177],[80,172],[85,143],[90,153],[95,125],[100,121],[105,119],[110,103],[115,113],[120,94],[125,107],[130,84],[135,66],[140,60],[145,66],[150,69],[155,50],[160,57],[165,47],[170,43],[175,54],[180,43],[185,49],[190,47],[195,46],[200,35],[205,34],[210,24],[215,36],[220,30],[225,43],[230,28],[235,36],[240,22],[245,25],[250,31],[255,30],[260,20],[265,12],[270,24],[275,19],[280,18],[285,14],[290,13],[295,16],[300,17],[305,21],[310,19],[315,22],[320,17],[325,19],[330,15],[335,14],[340,9],[345,17],[350,13],[355,9],[360,14],[365,11],[370,17],[375,9],[380,12],[385,9],[390,9],[395,15],[400,8],[405,18],[410,10],[415,8],[420,10],[425,8],[430,5],[435,11],[440,7],[445,4],[450,11],[455,8],[460,8],[465,5],[470,11],[475,5],[480,8],[490,5],[495,6],[500,5],[505,8],[510,7],[515,5],[520,5],[525,8],[530,8],[535,11],[545,7],[550,4],[555,2],[560,2],[565,4],[570,10],[575,3],[580,2],[585,3],[590,4],[595,6],[600,7],[605,2],[610,4],[620,8],[625,4],[630,6],[635,7],[640,2],[645,4],[650,2],[655,4],[660,4],[665,1],[670,3],[675,4],[680,3],[685,5],[690,4],[695,3],[700,4],[705,5],[710,3],[715,1],[720,1],[725,2],[730,1],[735,4],[740,4],[745,3],[750,2],[755,4],[760,2],[765,6],[770,4],[775,1],[780,3],[785,1],[790,1],[795,1],[800,1],[805,2],[810,1],[815,2],[825,2],[830,2],[840,3],[850,2],[860,2],[865,8],[870,5],[875,1],[880,1],[885,2],[890,1],[895,2],[915,5],[920,1],[925,2],[930,2],[935,1],[940,1],[945,3],[950,3],[955,1],[960,4],[965,2],[975,1],[980,1],[985,1],[990,1],[995,3],[1000,1],[1005,1],[1010,1],[1015,2],[1020,1],[1025,2],[1030,2],[1035,2],[1040,1],[1045,1],[1055,2],[1060,1],[1065,1],[1070,1],[1075,3],[1080,1],[1085,1],[1090,1],[1100,1],[1125,2],[1130,1],[1135,1],[1140,3],[1155,1],[1160,1],[1175,1],[1180,1],[1185,2],[1190,1],[1195,1],[1205,3],[1210,2],[1215,3],[1220,2],[1225,4],[1235,4],[1245,1],[1275,1],[1280,3],[1290,1],[1295,3],[1305,1],[1310,1],[1315,1],[1320,1],[1340,1],[1350,1],[1355,1],[1365,1],[1375,1],[1380,1],[1390,1],[1395,1],[1415,1],[1435,1],[1440,1],[1455,2],[1475,1],[1485,1],[1490,1],[1495,2],[1510,2],[1530,1],[1535,1],[1545,1],[1550,4],[1565,1],[1575,1],[1580,2],[1585,2],[1590,1],[1595,1],[1600,1],[1620,1],[1625,1],[1650,2],[1655,2],[1665,1],[1680,1],[1690,1],[1695,2],[1730,1],[1735,3],[1740,1],[1750,1],[1790,1],[1795,1],[1830,1],[1840,1],[1870,1],[1895,1],[1915,1],[1950,3],[1955,1],[1960,2],[2075,1],[2080,1],[2115,1],[2120,1],[2165,1],[2255,1],[2285,1],[2305,1],[2315,1],[2335,1],[2400,1],[2450,1],[2495,1],[2580,1],[2645,1],[2715,1],[2790,1],[2875,1],[3105,1],[3560,1],[3615,1],[3945,1],[3985,1],[4010,1],[4365,1],[4390,1],[5925,1]]",951467.7454093618,360.0
Maryland,Maryland,39.7228816,37.9649662,-75.0501402,-79.4842631,39.144000815807935,-76.77464696244216,1031.1903219955143,705811.0,48.07979894827434,80.06286504433562,1432459.0,9013644.0,6220285.0,6175647.0,24848542.0,27.0,47690577.0,6.75,11922644.25,379115249.1290251,2854521367.9550624,1795707113.8793707,1775803801.8213313,7594071027.886933,8068.153515625,14399218560.67172,"[[0,218883],[5,268885],[10,108591],[15,43469],[20,17490],[25,8879],[30,5393],[35,4092],[40,3092],[45,2515],[50,2061],[55,1740],[60,1385],[65,1103],[70,1001],[75,894],[80,770],[85,727],[90,644],[95,605],[100,553],[105,559],[110,461],[115,431],[120,394],[125,388],[130,354],[135,338],[140,307],[145,268],[150,259],[155,257],[160,247],[165,234],[170,231],[175,200],[180,209],[185,176],[190,180],[195,179],[200,165],[205,162],[210,141],[215,139],[220,149],[225,139],[230,147],[235,131],[240,128],[245,118],[250,126],[255,104],[260,110],[265,121],[270,79],[275,101],[280,87],[285,73],[290,96],[295,72],[300,74],[305,79],[310,71],[315,80],[320,76],[325,69],[330,68],[335,61],[340,58],[345,64],[350,67],[355,54],[360,57],[365,60],[370,55],[375,51],[380,55],[385,44],[390,44],[395,47],[400,52],[405,48],[410,50],[415,53],[420,57],[425,47],[430,53],[435,48],[440,40],[445,37],[450,52],[455,60],[460,40],[465,36],[470,34],[475,36],[480,37],[485,37],[490,42],[495,37],[500,49],[505,25],[510,25],[515,27],[520,34],[525,38],[530,28],[535,43],[540,25],[545,29],[550,36],[555,26],[560,24],[565,26],[570,27],[575,34],[580,28],[585,31],[590,30],[595,16],[600,34],[605,31],[610,32],[615,18],[620,18],[625,20],[630,29],[635,23],[640,32],[645,15],[650,19],[655,24],[660,25],[665,24],[670,21],[675,20],[680,19],[685,16],[690,21],[695,13],[700,25],[705,22],[710,19],[715,23],[720,14],[725,18],[730,16],[735,19],[740,17],[745,15],[750,21],[755,14],[760,21],[765,23],[770,16],[775,11],[780,12],[785,18],[790,17],[795,12],[800,15],[805,14],[810,17],[815,7],[820,13],[825,12],[830,8],[835,6],[840,11],[845,14],[850,14],[855,13],[860,15],[865,10],[870,17],[875,4],[880,8],[885,12],[890,12],[895,4],[900,15],[905,12],[910,10],[915,10],[920,12],[925,12],[930,8],[935,9],[940,3],[945,12],[950,9],[955,9],[960,13],[965,4],[970,9],[975,13],[980,10],[985,5],[990,6],[995,7],[1000,12],[1005,7],[1010,6],[1015,10],[1020,10],[1025,8],[1030,5],[1035,6],[1040,8],[1045,9],[1050,6],[1055,6],[1060,6],[1065,11],[1070,3],[1075,4],[1080,7],[1085,8],[1090,5],[1095,9],[1100,8],[1105,7],[1110,7],[1115,7],[1120,8],[1125,3],[1130,6],[1135,3],[1140,4],[1145,10],[1150,8],[1155,6],[1160,8],[1165,6],[1170,8],[1175,7],[1180,4],[1185,3],[1190,5],[1195,5],[1200,6],[1205,7],[1210,2],[1215,5],[1220,4],[1225,4],[1230,4],[1235,8],[1240,3],[1245,7],[1250,7],[1255,4],[1260,6],[1265,7],[1270,7],[1275,4],[1280,4],[1285,4],[1290,6],[1295,3],[1300,5],[1305,5],[1310,3],[1315,7],[1320,1],[1325,8],[1330,3],[1335,4],[1340,2],[1345,1],[1350,4],[1355,7],[1360,3],[1365,2],[1370,8],[1375,4],[1380,3],[1385,4],[1390,2],[1395,4],[1400,3],[1405,4],[1410,1],[1415,2],[1420,1],[1425,5],[1430,8],[1435,3],[1440,5],[1445,4],[1450,1],[1455,6],[1460,4],[1465,6],[1470,4],[1475,5],[1480,3],[1485,4],[1490,3],[1495,4],[1500,10],[1505,4],[1510,2],[1515,1],[1520,1],[1525,1],[1530,6],[1535,4],[1540,2],[1545,4],[1550,2],[1555,4],[1560,4],[1565,1],[1570,6],[1575,8],[1580,2],[1590,2],[1595,1],[1600,3],[1605,2],[1610,3],[1615,3],[1620,2],[1625,2],[1630,3],[1635,6],[1640,2],[1645,4],[1650,1],[1660,4],[1665,2],[1670,4],[1675,5],[1680,4],[1685,3],[1690,2],[1695,1],[1700,1],[1705,5],[1710,7],[1715,3],[1720,5],[1725,1],[1730,2],[1735,2],[1740,4],[1745,2],[1750,2],[1755,5],[1760,4],[1765,4],[1775,3],[1785,1],[1790,3],[1795,2],[1800,2],[1805,1],[1810,2],[1815,4],[1820,2],[1825,3],[1830,4],[1835,2],[1840,3],[1845,2],[1850,4],[1860,2],[1870,2],[1875,1],[1880,2],[1885,4],[1890,3],[1895,2],[1900,2],[1905,3],[1910,1],[1915,1],[1925,3],[1930,1],[1940,1],[1945,1],[1950,3],[1955,1],[1960,1],[1965,1],[1970,2],[1975,2],[1985,2],[1990,3],[1995,3],[2000,1],[2005,2],[2010,4],[2015,1],[2020,1],[2030,1],[2035,1],[2040,2],[2045,1],[2055,4],[2070,3],[2075,1],[2080,2],[2095,4],[2100,1],[2115,4],[2120,2],[2125,2],[2135,2],[2140,1],[2145,3],[2150,2],[2155,1],[2160,1],[2165,2],[2170,1],[2180,1],[2195,1],[2205,3],[2210,1],[2220,2],[2225,2],[2230,1],[2235,2],[2245,1],[2250,3],[2255,1],[2260,2],[2265,2],[2275,1],[2290,1],[2295,2],[2300,2],[2305,2],[2325,2],[2345,1],[2355,1],[2360,2],[2365,2],[2370,2],[2375,1],[2385,1],[2390,2],[2400,1],[2410,1],[2420,3],[2425,1],[2435,1],[2440,2],[2450,3],[2455,2],[2465,1],[2470,1],[2475,3],[2485,2],[2490,2],[2495,1],[2515,2],[2530,1],[2535,1],[2550,1],[2565,2],[2570,1],[2575,1],[2580,1],[2585,1],[2605,2],[2615,1],[2620,1],[2625,1],[2635,1],[2645,1],[2655,2],[2660,2],[2670,1],[2690,2],[2700,2],[2705,1],[2715,1],[2735,1],[2740,1],[2745,1],[2760,1],[2770,1],[2775,1],[2790,1],[2795,2],[2805,1],[2825,1],[2835,2],[2840,1],[2860,1],[2875,1],[2905,1],[2920,2],[2925,2],[2935,1],[2940,2],[2950,1],[2955,1],[2965,1],[2970,2],[2975,2],[2980,1],[2990,2],[2995,2],[3020,1],[3040,1],[3075,1],[3085,1],[3120,1],[3135,2],[3155,1],[3165,1],[3185,2],[3200,1],[3210,1],[3220,1],[3225,1],[3270,2],[3275,1],[3295,2],[3300,1],[3305,1],[3310,1],[3330,1],[3345,1],[3400,2],[3430,1],[3445,1],[3470,1],[3495,1],[3500,1],[3515,1],[3530,2],[3540,1],[3565,1],[3600,1],[3605,1],[3615,1],[3645,1],[3745,1],[3780,1],[3835,1],[3845,1],[3900,1],[3920,1],[4075,1],[4085,1],[4105,1],[4315,2],[4330,1],[4640,1],[4670,1],[4850,1],[4870,1],[4880,1],[4940,1],[5170,1],[5355,1],[5505,1],[5520,1],[5855,1]]",9341893.475098094,6071.0
Massachusetts,Massachusetts,42.8866055,41.2404842,-69.9304905,-73.4778836,42.21514110259744,-71.31739387217979,974.6133410508352,1002202.0,63.91784089529428,74.65325264660225,1002604.0,14184173.0,8724944.0,8172155.0,36928346.0,28.0,69012222.0,7.0,17253055.5,250627670.18398735,4164235219.485264,2363073010.255949,2179032018.600251,10557165857.610704,7772.664794921875,19514133776.13616,"[[0,289840],[5,408688],[10,155937],[15,56044],[20,21568],[25,11053],[30,7181],[35,5473],[40,4208],[45,3447],[50,2834],[55,2546],[60,2202],[65,1959],[70,1725],[75,1509],[80,1387],[85,1298],[90,1079],[95,979],[100,891],[105,838],[110,768],[115,752],[120,644],[125,628],[130,580],[135,541],[140,520],[145,465],[150,446],[155,432],[160,406],[165,362],[170,336],[175,358],[180,353],[185,314],[190,301],[195,240],[200,252],[205,230],[210,231],[215,236],[220,238],[225,226],[230,200],[235,193],[240,218],[245,198],[250,176],[255,165],[260,168],[265,155],[270,137],[275,134],[280,111],[285,154],[290,133],[295,123],[300,112],[305,105],[310,137],[315,102],[320,103],[325,118],[330,144],[335,110],[340,108],[345,84],[350,114],[355,97],[360,103],[365,96],[370,88],[375,99],[380,85],[385,79],[390,88],[395,85],[400,84],[405,75],[410,80],[415,78],[420,66],[425,77],[430,75],[435,75],[440,52],[445,65],[450,66],[455,53],[460,56],[465,71],[470,55],[475,62],[480,52],[485,48],[490,53],[495,57],[500,50],[505,57],[510,51],[515,53],[520,54],[525,47],[530,48],[535,44],[540,49],[545,32],[550,43],[555,52],[560,37],[565,45],[570,45],[575,27],[580,42],[585,39],[590,32],[595,33],[600,43],[605,46],[610,40],[615,36],[620,25],[625,39],[630,25],[635,38],[640,31],[645,23],[650,29],[655,31],[660,36],[665,46],[670,28],[675,29],[680,22],[685,29],[690,27],[695,37],[700,24],[705,29],[710,24],[715,24],[720,22],[725,24],[730,28],[735,24],[740,29],[745,23],[750,21],[755,30],[760,23],[765,20],[770,10],[775,18],[780,22],[785,21],[790,25],[795,12],[800,28],[805,21],[810,14],[815,16],[820,17],[825,12],[830,15],[835,15],[840,23],[845,21],[850,17],[855,26],[860,10],[865,18],[870,14],[875,17],[880,14],[885,18],[890,20],[895,15],[900,20],[905,18],[910,15],[915,13],[920,18],[925,15],[930,13],[935,12],[940,17],[945,19],[950,10],[955,15],[960,15],[965,11],[970,10],[975,16],[980,16],[985,15],[990,9],[995,9],[1000,8],[1005,15],[1010,12],[1015,12],[1020,9],[1025,12],[1030,9],[1035,11],[1040,16],[1045,13],[1050,5],[1055,8],[1060,11],[1065,8],[1070,7],[1075,6],[1080,11],[1085,8],[1090,5],[1095,5],[1100,11],[1105,13],[1110,7],[1115,12],[1120,9],[1125,9],[1130,13],[1135,4],[1140,11],[1145,8],[1150,3],[1155,12],[1160,12],[1165,8],[1170,10],[1175,7],[1180,14],[1185,7],[1190,10],[1195,8],[1200,7],[1205,4],[1210,10],[1215,7],[1220,7],[1225,3],[1230,10],[1235,7],[1240,6],[1245,7],[1250,3],[1255,10],[1260,2],[1265,7],[1270,11],[1275,6],[1280,9],[1285,8],[1290,7],[1295,6],[1300,6],[1305,7],[1310,9],[1315,5],[1320,11],[1325,2],[1330,9],[1335,8],[1340,9],[1345,3],[1350,4],[1355,5],[1360,3],[1365,8],[1370,9],[1375,5],[1380,8],[1385,7],[1390,6],[1395,8],[1400,2],[1405,7],[1410,2],[1415,4],[1420,5],[1425,3],[1430,4],[1435,5],[1440,11],[1445,5],[1450,8],[1455,4],[1460,6],[1465,4],[1470,7],[1475,10],[1480,7],[1485,8],[1490,7],[1500,8],[1505,5],[1510,5],[1515,6],[1520,4],[1525,8],[1530,3],[1535,3],[1540,6],[1545,4],[1550,8],[1555,6],[1560,6],[1565,10],[1570,6],[1575,7],[1580,5],[1585,4],[1590,2],[1595,4],[1600,3],[1605,5],[1610,6],[1615,1],[1620,5],[1625,1],[1630,4],[1635,4],[1640,2],[1645,4],[1650,4],[1655,2],[1660,7],[1665,1],[1670,10],[1675,2],[1680,3],[1685,5],[1690,1],[1695,7],[1700,3],[1705,3],[1710,2],[1715,2],[1720,3],[1725,3],[1730,3],[1735,9],[1740,4],[1745,3],[1750,3],[1755,7],[1760,4],[1765,1],[1770,3],[1775,2],[1780,2],[1785,3],[1790,3],[1795,2],[1800,3],[1805,2],[1810,5],[1815,5],[1820,1],[1825,4],[1830,1],[1835,2],[1840,4],[1845,2],[1850,5],[1855,4],[1860,1],[1865,5],[1870,1],[1875,4],[1880,3],[1890,5],[1895,5],[1900,3],[1905,1],[1910,1],[1915,1],[1920,2],[1925,4],[1930,2],[1935,2],[1940,3],[1955,2],[1960,1],[1965,1],[1970,5],[1975,3],[1980,1],[1985,1],[1995,3],[2000,1],[2005,2],[2015,6],[2020,3],[2025,1],[2035,2],[2040,2],[2045,2],[2055,1],[2060,2],[2065,1],[2070,3],[2075,1],[2085,1],[2095,2],[2100,1],[2105,1],[2110,1],[2115,3],[2120,1],[2125,2],[2130,1],[2135,1],[2140,3],[2145,1],[2150,3],[2155,2],[2165,3],[2170,4],[2185,3],[2190,2],[2195,3],[2200,1],[2205,2],[2210,1],[2220,2],[2225,3],[2230,3],[2235,2],[2250,1],[2255,1],[2265,1],[2275,3],[2280,2],[2285,2],[2290,3],[2295,1],[2300,2],[2305,3],[2315,3],[2320,3],[2325,1],[2330,1],[2335,1],[2340,2],[2345,1],[2350,2],[2355,1],[2365,1],[2370,2],[2375,1],[2380,3],[2385,1],[2390,2],[2395,1],[2400,1],[2415,1],[2425,1],[2440,3],[2445,2],[2450,1],[2455,1],[2460,1],[2465,1],[2475,2],[2495,5],[2505,1],[2515,1],[2520,2],[2525,1],[2540,1],[2555,2],[2570,1],[2580,1],[2590,5],[2600,3],[2610,1],[2615,1],[2625,2],[2630,1],[2650,1],[2665,1],[2670,1],[2675,2],[2680,1],[2685,1],[2690,1],[2695,1],[2700,1],[2715,2],[2720,2],[2730,1],[2735,1],[2745,1],[2750,1],[2755,1],[2760,1],[2770,1],[2775,2],[2780,1],[2790,2],[2795,3],[2800,1],[2805,1],[2815,1],[2820,3],[2825,1],[2845,1],[2855,1],[2865,1],[2890,1],[2920,1],[2935,1],[2940,3],[2945,2],[2960,1],[3010,2],[3025,1],[3035,1],[3040,1],[3045,1],[3055,2],[3065,2],[3100,1],[3115,1],[3145,1],[3165,1],[3170,1],[3200,1],[3205,1],[3265,1],[3275,1],[3290,1],[3325,1],[3335,1],[3345,2],[3365,1],[3385,1],[3415,1],[3420,1],[3430,1],[3455,1],[3470,1],[3480,1],[3510,1],[3520,1],[3535,1],[3540,1],[3555,3],[3600,1],[3615,1],[3630,1],[3645,1],[3650,1],[3690,2],[3755,1],[3760,1],[3825,1],[3835,1],[3885,1],[3930,1],[4030,2],[4035,1],[4040,1],[4105,1],[4115,1],[4160,2],[4260,1],[4280,1],[4285,1],[4380,1],[4415,1],[4420,1],[4425,1],[4445,1],[4460,1],[4510,1],[4600,1],[4625,1],[4635,1],[4725,1],[4820,1],[4900,1],[4915,1],[5340,1],[5520,1],[5630,1],[5780,1],[5815,1],[5990,1],[7350,1]]",8448823.790512508,15368.0
Mayagüez,Mayagüez,18.254132,18.0847822,-67.1003335,-67.8511569,18.195708652989964,-67.14355879332166,1121.7937532777828,7283.0,90.92099519860324,87.40998559769564,19726.0,21169.0,18336.0,17050.0,490909.0,37.0,567190.0,9.25,141797.5,6608185.286230468,7618807.363751221,6388124.942553709,5875451.287890622,176054560.10630494,13002.434228515624,202545128.98673084,"[[0,1734],[5,2105],[10,1310],[15,797],[20,379],[25,215],[30,141],[35,104],[40,63],[45,46],[50,40],[55,33],[60,29],[65,21],[70,11],[75,22],[80,25],[85,21],[90,17],[95,6],[100,11],[105,5],[110,13],[115,4],[120,2],[125,3],[130,6],[135,2],[140,8],[145,6],[150,5],[155,4],[160,1],[165,2],[170,3],[175,2],[180,2],[185,3],[190,1],[195,4],[200,6],[210,2],[215,1],[220,1],[225,1],[230,1],[245,1],[250,4],[255,2],[270,1],[275,4],[280,3],[285,1],[290,1],[295,1],[300,1],[305,2],[310,1],[315,1],[320,2],[325,1],[330,2],[340,1],[350,2],[355,1],[360,1],[365,1],[375,1],[400,2],[405,1],[420,1],[450,1],[460,1],[470,1],[475,1],[485,1],[535,1],[560,1],[565,1],[590,1],[605,1],[610,1],[640,1],[680,1],[700,1],[705,1],[795,1],[840,1],[880,1],[1020,1],[1030,1],[1090,1],[1145,1],[1230,1],[1535,1],[1640,1],[1735,1]]",136312.59561365514,0.0
Michigan,Michigan,48.231275,41.7019803,-82.4188161,-90.3946895,42.83177159991492,-84.20231474378477,946.5825220885176,1847253.0,60.58719056341139,77.75710525573616,8263069.0,29249258.0,18294304.0,24742379.0,67327275.0,35.0,147876285.0,8.75,36969071.25,2023535515.8426096,8499933512.830517,4772739481.734399,6599958578.627245,19080435793.723656,9366.758239746094,40976602882.75846,"[[0,456388],[5,595533],[10,346741],[15,187951],[20,84152],[25,37447],[30,20964],[35,14427],[40,11165],[45,8543],[50,7089],[55,5857],[60,5243],[65,4551],[70,3856],[75,3613],[80,3183],[85,2814],[90,2652],[95,2206],[100,2101],[105,1929],[110,1714],[115,1549],[120,1470],[125,1343],[130,1218],[135,1113],[140,1059],[145,951],[150,972],[155,858],[160,786],[165,729],[170,678],[175,694],[180,620],[185,603],[190,565],[195,531],[200,496],[205,523],[210,434],[215,446],[220,417],[225,395],[230,418],[235,390],[240,363],[245,371],[250,350],[255,344],[260,319],[265,325],[270,303],[275,295],[280,301],[285,285],[290,266],[295,236],[300,260],[305,263],[310,231],[315,207],[320,197],[325,203],[330,188],[335,216],[340,171],[345,208],[350,179],[355,205],[360,206],[365,170],[370,196],[375,172],[380,163],[385,159],[390,150],[395,173],[400,137],[405,149],[410,147],[415,123],[420,138],[425,140],[430,127],[435,142],[440,129],[445,142],[450,145],[455,116],[460,102],[465,97],[470,127],[475,119],[480,88],[485,106],[490,98],[495,120],[500,114],[505,94],[510,83],[515,102],[520,90],[525,75],[530,100],[535,84],[540,89],[545,82],[550,74],[555,72],[560,79],[565,68],[570,69],[575,74],[580,62],[585,74],[590,73],[595,70],[600,65],[605,83],[610,78],[615,69],[620,61],[625,49],[630,59],[635,53],[640,55],[645,53],[650,51],[655,76],[660,57],[665,50],[670,44],[675,43],[680,54],[685,40],[690,41],[695,58],[700,51],[705,37],[710,52],[715,48],[720,45],[725,44],[730,29],[735,48],[740,52],[745,41],[750,38],[755,32],[760,47],[765,35],[770,49],[775,27],[780,35],[785,39],[790,36],[795,32],[800,37],[805,31],[810,44],[815,50],[820,29],[825,37],[830,26],[835,28],[840,23],[845,30],[850,28],[855,31],[860,29],[865,31],[870,19],[875,33],[880,27],[885,31],[890,25],[895,31],[900,20],[905,27],[910,25],[915,23],[920,27],[925,33],[930,23],[935,20],[940,26],[945,22],[950,24],[955,24],[960,21],[965,18],[970,20],[975,23],[980,25],[985,16],[990,20],[995,28],[1000,18],[1005,17],[1010,20],[1015,19],[1020,21],[1025,18],[1030,17],[1035,23],[1040,22],[1045,21],[1050,14],[1055,22],[1060,14],[1065,11],[1070,24],[1075,24],[1080,23],[1085,21],[1090,19],[1095,28],[1100,18],[1105,24],[1110,13],[1115,15],[1120,15],[1125,18],[1130,17],[1135,9],[1140,14],[1145,24],[1150,14],[1155,18],[1160,15],[1165,14],[1170,16],[1175,14],[1180,23],[1185,9],[1190,17],[1195,12],[1200,16],[1205,15],[1210,14],[1215,10],[1220,14],[1225,9],[1230,18],[1235,14],[1240,13],[1245,16],[1250,15],[1255,12],[1260,8],[1265,12],[1270,17],[1275,13],[1280,10],[1285,17],[1290,18],[1295,16],[1300,15],[1305,12],[1310,10],[1315,16],[1320,26],[1325,11],[1330,9],[1335,6],[1340,15],[1345,4],[1350,13],[1355,9],[1360,10],[1365,9],[1370,19],[1375,12],[1380,12],[1385,14],[1390,14],[1395,8],[1400,11],[1405,10],[1410,6],[1415,9],[1420,18],[1425,10],[1430,7],[1435,14],[1440,6],[1445,13],[1450,10],[1455,12],[1460,10],[1465,16],[1470,10],[1475,10],[1480,11],[1485,12],[1490,8],[1495,8],[1500,8],[1505,17],[1510,13],[1515,9],[1520,17],[1525,11],[1530,11],[1535,13],[1540,3],[1545,10],[1550,9],[1555,13],[1560,10],[1565,8],[1570,8],[1575,3],[1580,8],[1585,11],[1590,12],[1595,8],[1600,9],[1605,7],[1610,7],[1615,4],[1620,9],[1625,7],[1630,16],[1635,9],[1640,10],[1645,7],[1650,7],[1655,8],[1660,12],[1665,5],[1670,4],[1675,8],[1680,10],[1685,11],[1690,4],[1695,4],[1700,7],[1705,10],[1710,9],[1715,8],[1720,4],[1725,5],[1730,4],[1735,2],[1740,8],[1745,8],[1750,7],[1755,3],[1760,9],[1765,6],[1770,3],[1775,7],[1780,6],[1785,5],[1790,6],[1795,3],[1800,8],[1805,9],[1810,8],[1815,10],[1820,6],[1825,8],[1830,4],[1835,2],[1840,5],[1845,4],[1850,4],[1855,7],[1860,4],[1865,6],[1870,8],[1875,9],[1880,8],[1885,5],[1890,8],[1895,7],[1900,6],[1905,4],[1910,8],[1915,6],[1920,9],[1925,5],[1930,3],[1935,5],[1940,6],[1945,4],[1950,2],[1955,5],[1960,7],[1965,9],[1970,5],[1975,7],[1980,4],[1985,6],[1990,7],[1995,3],[2000,3],[2005,6],[2010,2],[2015,4],[2020,2],[2025,9],[2030,1],[2035,9],[2040,6],[2045,1],[2050,3],[2055,5],[2060,7],[2065,6],[2070,9],[2075,9],[2080,3],[2085,7],[2090,6],[2095,6],[2100,3],[2105,4],[2110,2],[2115,8],[2120,2],[2125,3],[2130,3],[2135,5],[2140,4],[2145,5],[2150,3],[2155,2],[2160,5],[2165,7],[2170,5],[2175,5],[2180,1],[2185,4],[2190,3],[2195,1],[2200,2],[2205,1],[2210,5],[2215,5],[2220,3],[2225,6],[2230,9],[2235,3],[2240,3],[2245,4],[2250,5],[2255,3],[2260,3],[2265,8],[2270,3],[2275,2],[2280,5],[2285,5],[2290,5],[2295,2],[2300,3],[2305,3],[2310,9],[2315,3],[2320,3],[2325,3],[2330,2],[2335,4],[2340,4],[2345,1],[2350,6],[2355,2],[2360,1],[2365,3],[2370,3],[2375,1],[2380,5],[2385,5],[2390,5],[2395,3],[2400,8],[2405,3],[2410,6],[2415,4],[2420,6],[2425,1],[2435,6],[2440,2],[2445,1],[2450,2],[2460,3],[2465,6],[2470,2],[2475,4],[2485,3],[2490,5],[2495,4],[2500,3],[2505,3],[2510,1],[2515,3],[2520,2],[2525,1],[2530,6],[2535,9],[2540,3],[2545,1],[2550,4],[2555,5],[2560,3],[2565,5],[2570,3],[2575,2],[2580,4],[2585,3],[2590,1],[2595,3],[2600,4],[2605,3],[2610,2],[2615,2],[2620,5],[2630,4],[2635,4],[2640,3],[2645,2],[2650,3],[2655,4],[2660,1],[2665,1],[2670,1],[2675,4],[2680,5],[2690,3],[2695,2],[2700,2],[2705,2],[2710,3],[2715,1],[2720,2],[2725,5],[2730,4],[2735,2],[2740,1],[2745,1],[2750,5],[2755,2],[2760,3],[2765,2],[2770,3],[2775,1],[2780,3],[2785,1],[2795,1],[2800,1],[2810,4],[2815,3],[2820,1],[2825,5],[2835,2],[2840,2],[2850,4],[2855,1],[2865,2],[2870,1],[2875,1],[2880,3],[2885,5],[2890,1],[2895,1],[2900,5],[2905,1],[2910,3],[2915,2],[2920,2],[2925,2],[2930,2],[2935,2],[2940,2],[2945,3],[2950,1],[2955,2],[2960,2],[2965,3],[2980,2],[2985,2],[2990,3],[2995,1],[3000,4],[3005,1],[3010,1],[3015,3],[3040,3],[3045,1],[3050,2],[3055,1],[3060,2],[3065,3],[3075,1],[3080,1],[3085,2],[3095,1],[3105,1],[3110,1],[3115,1],[3125,2],[3130,2],[3140,1],[3145,1],[3150,1],[3155,1],[3165,3],[3170,2],[3175,1],[3180,1],[3190,1],[3195,1],[3205,1],[3215,1],[3220,2],[3230,1],[3240,1],[3250,1],[3255,1],[3265,1],[3270,1],[3280,2],[3310,1],[3315,2],[3330,2],[3335,1],[3340,1],[3360,2],[3400,2],[3405,1],[3415,2],[3435,1],[3440,1],[3455,1],[3480,2],[3485,3],[3495,2],[3520,2],[3530,1],[3535,1],[3560,1],[3565,1],[3585,1],[3590,2],[3605,2],[3610,2],[3625,1],[3630,1],[3635,1],[3640,1],[3655,1],[3660,1],[3665,1],[3670,1],[3690,1],[3700,1],[3710,1],[3725,2],[3735,2],[3745,1],[3755,1],[3760,1],[3765,1],[3770,1],[3775,2],[3785,2],[3800,1],[3810,1],[3815,2],[3840,1],[3845,2],[3850,1],[3855,1],[3890,1],[3895,2],[3940,1],[3950,1],[3960,1],[3965,1],[3970,1],[3990,1],[4000,2],[4005,2],[4010,1],[4020,1],[4035,2],[4045,1],[4055,1],[4080,1],[4085,1],[4090,1],[4100,1],[4135,1],[4140,1],[4180,1],[4210,2],[4215,1],[4230,1],[4245,1],[4255,1],[4260,3],[4270,1],[4280,1],[4285,1],[4340,1],[4355,1],[4365,1],[4385,1],[4410,2],[4420,1],[4430,2],[4445,1],[4465,1],[4475,1],[4495,1],[4545,2],[4550,1],[4575,1],[4600,1],[4630,1],[4700,1],[4735,1],[4740,1],[4770,1],[4815,1],[4890,1],[4905,1],[4965,1],[4990,1],[5020,1],[5030,1],[5120,1],[5130,1],[5245,1],[5350,1],[5385,1],[5390,1],[5395,2],[5400,1],[5405,1],[5485,1],[5500,1],[5550,1],[5560,1],[5585,1],[5605,1],[5635,1],[5675,1],[5710,1],[5795,1],[5875,2],[5930,1],[5960,1],[6230,1],[6325,1],[6400,1],[6450,1],[6485,1],[6705,1],[6790,2],[6800,1],[6845,1],[6875,1],[6900,1],[6950,1],[7105,1],[7185,1],[7195,1],[7325,1]]",32170932.47871642,1720.0
Minnesota,Minnesota,49.3462205,43.4997135,-89.6017431,-97.2322479,45.21034578338655,-93.59552999892908,985.0575487621508,770077.0,54.04745768082034,70.53731233913147,695990.0,14366053.0,7386903.0,9724870.0,33488487.0,36.0,65662303.0,9.0,16415575.75,171877770.3386047,4312604153.841119,1980219030.6552536,2640035828.672419,9569014651.109482,10099.13056640625,18673751434.616875,"[[0,181692],[5,246085],[10,171694],[15,73788],[20,27276],[25,12839],[30,8073],[35,6005],[40,4679],[45,3425],[50,2785],[55,2321],[60,1966],[65,1593],[70,1435],[75,1256],[80,1123],[85,963],[90,960],[95,830],[100,733],[105,671],[110,622],[115,596],[120,518],[125,518],[130,466],[135,453],[140,398],[145,411],[150,331],[155,383],[160,311],[165,312],[170,321],[175,267],[180,259],[185,261],[190,260],[195,249],[200,251],[205,211],[210,204],[215,210],[220,215],[225,209],[230,197],[235,198],[240,170],[245,161],[250,184],[255,167],[260,170],[265,152],[270,143],[275,140],[280,127],[285,133],[290,140],[295,121],[300,117],[305,115],[310,92],[315,112],[320,111],[325,110],[330,109],[335,89],[340,99],[345,88],[350,89],[355,95],[360,84],[365,99],[370,85],[375,79],[380,79],[385,77],[390,79],[395,60],[400,79],[405,90],[410,69],[415,75],[420,67],[425,63],[430,63],[435,74],[440,64],[445,72],[450,59],[455,61],[460,61],[465,71],[470,68],[475,58],[480,62],[485,45],[490,47],[495,56],[500,49],[505,48],[510,42],[515,46],[520,41],[525,49],[530,44],[535,55],[540,34],[545,40],[550,36],[555,41],[560,41],[565,35],[570,42],[575,39],[580,39],[585,35],[590,45],[595,40],[600,49],[605,38],[610,31],[615,25],[620,43],[625,39],[630,31],[635,25],[640,39],[645,32],[650,30],[655,17],[660,16],[665,26],[670,32],[675,37],[680,34],[685,26],[690,33],[695,27],[700,29],[705,31],[710,25],[715,28],[720,32],[725,21],[730,20],[735,20],[740,23],[745,23],[750,31],[755,19],[760,14],[765,20],[770,24],[775,18],[780,29],[785,21],[790,23],[795,24],[800,23],[805,28],[810,12],[815,14],[820,19],[825,15],[830,26],[835,10],[840,15],[845,21],[850,26],[855,18],[860,17],[865,22],[870,15],[875,22],[880,14],[885,16],[890,14],[895,15],[900,23],[905,12],[910,18],[915,19],[920,14],[925,24],[930,17],[935,10],[940,17],[945,11],[950,19],[955,14],[960,12],[965,19],[970,17],[975,11],[980,16],[985,12],[990,11],[995,14],[1000,13],[1005,16],[1010,11],[1015,23],[1020,11],[1025,9],[1030,12],[1035,11],[1040,17],[1045,13],[1050,14],[1055,11],[1060,10],[1065,9],[1070,13],[1075,10],[1080,6],[1085,7],[1090,11],[1095,11],[1100,9],[1105,14],[1110,8],[1115,12],[1120,5],[1125,14],[1130,10],[1135,8],[1140,11],[1145,11],[1150,15],[1155,10],[1160,14],[1165,15],[1170,10],[1175,6],[1180,6],[1185,13],[1190,17],[1195,6],[1200,10],[1205,15],[1210,17],[1215,7],[1220,7],[1225,9],[1230,5],[1235,6],[1240,6],[1245,5],[1250,11],[1255,7],[1260,7],[1265,7],[1270,14],[1275,9],[1280,10],[1285,3],[1290,8],[1295,6],[1300,6],[1305,4],[1310,6],[1315,6],[1320,8],[1325,10],[1330,10],[1335,8],[1340,11],[1345,4],[1350,9],[1355,7],[1360,7],[1365,5],[1370,6],[1375,3],[1380,10],[1385,5],[1390,4],[1395,9],[1400,4],[1405,5],[1410,4],[1415,5],[1420,10],[1425,2],[1430,8],[1435,6],[1440,7],[1445,4],[1450,4],[1455,7],[1460,3],[1465,5],[1470,3],[1475,6],[1480,7],[1485,7],[1490,7],[1495,5],[1500,5],[1505,12],[1510,3],[1515,7],[1520,8],[1525,4],[1530,5],[1535,4],[1540,5],[1545,3],[1550,6],[1555,6],[1560,5],[1565,6],[1570,6],[1575,4],[1580,6],[1585,2],[1590,6],[1595,5],[1600,4],[1605,10],[1610,10],[1615,7],[1620,11],[1625,5],[1630,4],[1635,3],[1640,3],[1645,2],[1650,4],[1655,1],[1660,5],[1665,3],[1670,5],[1675,6],[1680,4],[1685,3],[1690,3],[1695,7],[1700,4],[1705,5],[1710,4],[1715,4],[1720,4],[1725,5],[1730,4],[1735,2],[1740,5],[1745,4],[1750,6],[1755,3],[1760,3],[1765,4],[1770,7],[1775,2],[1780,4],[1785,3],[1790,5],[1795,5],[1800,1],[1805,3],[1810,4],[1815,1],[1820,2],[1825,3],[1830,4],[1835,1],[1840,3],[1845,2],[1850,4],[1855,4],[1860,3],[1865,2],[1870,1],[1875,3],[1880,4],[1885,2],[1890,4],[1895,4],[1900,1],[1905,3],[1910,3],[1915,2],[1920,2],[1925,4],[1930,3],[1935,1],[1940,4],[1945,3],[1950,2],[1955,2],[1960,2],[1965,2],[1970,3],[1975,1],[1985,3],[1990,3],[1995,2],[2000,3],[2005,2],[2010,1],[2015,4],[2020,2],[2025,3],[2030,2],[2035,2],[2040,5],[2045,3],[2050,1],[2055,3],[2060,4],[2065,3],[2070,1],[2075,3],[2080,4],[2085,5],[2090,1],[2095,1],[2100,3],[2105,1],[2110,3],[2115,3],[2120,2],[2125,3],[2130,1],[2135,1],[2140,4],[2145,4],[2150,2],[2155,2],[2160,2],[2165,4],[2170,2],[2175,3],[2180,2],[2185,4],[2190,5],[2195,1],[2200,4],[2205,2],[2215,3],[2220,3],[2230,1],[2235,3],[2240,3],[2245,1],[2250,1],[2255,3],[2260,2],[2265,1],[2270,3],[2275,2],[2280,1],[2285,1],[2290,3],[2295,1],[2300,2],[2310,6],[2315,1],[2320,3],[2325,2],[2330,4],[2335,1],[2340,1],[2345,1],[2350,2],[2360,3],[2370,1],[2375,1],[2380,2],[2385,4],[2390,3],[2395,2],[2400,1],[2410,1],[2415,3],[2420,2],[2430,2],[2440,1],[2445,1],[2450,2],[2455,2],[2460,1],[2465,1],[2470,1],[2480,2],[2485,1],[2490,1],[2495,1],[2500,1],[2505,2],[2510,4],[2515,1],[2520,1],[2525,1],[2540,1],[2545,2],[2550,3],[2555,1],[2560,3],[2565,3],[2570,3],[2575,1],[2580,1],[2585,1],[2590,1],[2595,1],[2605,1],[2610,1],[2615,1],[2620,4],[2625,2],[2630,3],[2635,1],[2650,5],[2655,2],[2660,2],[2665,1],[2670,3],[2675,1],[2690,1],[2700,3],[2705,3],[2710,1],[2725,1],[2735,1],[2740,2],[2745,1],[2750,1],[2760,3],[2765,2],[2775,1],[2790,1],[2800,2],[2805,3],[2825,1],[2860,1],[2865,2],[2870,1],[2875,2],[2880,2],[2890,1],[2895,1],[2900,3],[2910,3],[2925,2],[2930,2],[2935,2],[2950,1],[2975,1],[2985,1],[2990,3],[3005,2],[3020,1],[3025,1],[3035,1],[3040,2],[3050,1],[3085,1],[3090,1],[3120,1],[3130,2],[3135,1],[3145,1],[3150,1],[3190,1],[3195,2],[3200,1],[3210,1],[3220,1],[3225,2],[3230,1],[3235,1],[3245,1],[3250,1],[3260,1],[3265,1],[3270,1],[3285,1],[3295,1],[3305,2],[3310,1],[3335,2],[3370,1],[3380,2],[3430,2],[3455,2],[3470,1],[3495,1],[3545,1],[3565,1],[3575,1],[3590,1],[3630,1],[3635,1],[3645,1],[3660,2],[3665,1],[3735,1],[3800,1],[3815,1],[3835,1],[3850,1],[3935,1],[3990,1],[4110,1],[4140,1],[4210,1],[4245,1],[4390,1],[4410,1],[4465,1],[4800,1],[5125,1],[5200,1],[5640,1],[5675,1],[8095,1],[8370,1]]",9461269.604156915,1517.0
Mississippi,Mississippi,34.995855,30.2071433,-88.1001884,-91.554028,32.44811580498977,-89.61263278754149,1094.2711526663488,325095.0,39.8699073320758,81.89946188883067,2130601.0,6556655.0,4575251.0,5187622.0,13768791.0,52.0,32218920.0,13.0,8054730.0,615519865.7259336,2207877287.306006,1410364816.3176513,1592164293.505902,4582747203.757058,16494.02608642578,10408673466.612549,"[[0,39400],[5,74199],[10,72971],[15,53220],[20,29729],[25,15703],[30,8443],[35,5224],[40,3675],[45,2731],[50,2203],[55,1827],[60,1350],[65,1085],[70,992],[75,815],[80,766],[85,651],[90,646],[95,529],[100,532],[105,467],[110,429],[115,395],[120,363],[125,304],[130,285],[135,285],[140,227],[145,216],[150,221],[155,185],[160,168],[165,155],[170,157],[175,151],[180,137],[185,127],[190,102],[195,122],[200,114],[205,107],[210,102],[215,75],[220,90],[225,101],[230,80],[235,67],[240,80],[245,83],[250,72],[255,71],[260,75],[265,65],[270,51],[275,41],[280,59],[285,44],[290,38],[295,41],[300,42],[305,50],[310,42],[315,39],[320,34],[325,35],[330,49],[335,40],[340,29],[345,36],[350,34],[355,31],[360,38],[365,32],[370,31],[375,26],[380,35],[385,35],[390,19],[395,25],[400,28],[405,34],[410,32],[415,24],[420,26],[425,20],[430,27],[435,23],[440,20],[445,19],[450,19],[455,23],[460,16],[465,15],[470,22],[475,14],[480,16],[485,11],[490,11],[495,13],[500,22],[505,16],[510,13],[515,16],[520,12],[525,14],[530,11],[535,12],[540,15],[545,14],[550,20],[555,11],[560,11],[565,6],[570,9],[575,11],[580,16],[585,15],[590,20],[595,11],[600,10],[605,12],[610,13],[615,11],[620,5],[625,10],[630,11],[635,8],[640,10],[645,9],[650,12],[655,12],[660,7],[665,5],[670,9],[675,4],[680,7],[685,8],[690,9],[695,10],[700,10],[705,6],[710,9],[715,8],[720,6],[725,4],[730,9],[735,6],[740,5],[745,6],[750,4],[755,10],[760,6],[765,13],[770,10],[775,9],[780,5],[785,9],[790,8],[795,4],[800,5],[805,7],[810,11],[815,7],[820,3],[825,5],[830,6],[835,12],[840,3],[845,2],[850,6],[855,6],[860,5],[865,6],[870,6],[875,8],[880,3],[885,9],[890,7],[895,1],[900,5],[905,1],[910,3],[915,6],[920,4],[925,2],[930,1],[935,5],[940,6],[945,2],[950,6],[955,4],[960,1],[965,2],[970,6],[975,6],[980,2],[985,2],[990,3],[995,5],[1000,2],[1005,5],[1010,1],[1015,3],[1020,2],[1025,3],[1030,4],[1035,3],[1040,3],[1045,4],[1050,8],[1055,5],[1060,6],[1065,2],[1070,1],[1075,4],[1080,5],[1085,3],[1090,2],[1095,4],[1100,4],[1105,2],[1110,5],[1115,1],[1120,1],[1125,2],[1130,1],[1135,7],[1140,6],[1145,2],[1150,5],[1155,4],[1160,4],[1165,3],[1170,1],[1175,1],[1180,2],[1185,3],[1190,3],[1195,2],[1200,4],[1205,4],[1210,4],[1215,5],[1220,1],[1225,5],[1230,3],[1235,2],[1240,4],[1245,6],[1250,1],[1260,2],[1265,2],[1275,3],[1280,1],[1285,5],[1290,3],[1295,1],[1300,1],[1305,1],[1310,2],[1320,2],[1325,4],[1330,3],[1335,5],[1340,4],[1345,3],[1350,3],[1355,1],[1360,1],[1365,4],[1370,3],[1375,3],[1380,4],[1385,3],[1390,4],[1395,2],[1400,4],[1405,2],[1410,4],[1415,3],[1420,6],[1425,3],[1430,3],[1435,2],[1440,4],[1445,1],[1450,4],[1455,3],[1465,3],[1470,1],[1475,1],[1480,1],[1485,3],[1490,2],[1495,2],[1500,1],[1505,1],[1515,2],[1540,2],[1545,1],[1550,2],[1555,1],[1565,3],[1570,1],[1575,1],[1580,1],[1585,4],[1590,1],[1595,1],[1605,4],[1610,3],[1615,2],[1620,2],[1635,1],[1645,2],[1650,1],[1665,1],[1675,1],[1685,1],[1690,1],[1695,1],[1700,3],[1705,2],[1710,3],[1715,1],[1720,1],[1725,4],[1730,1],[1735,2],[1740,1],[1750,1],[1760,3],[1770,1],[1780,1],[1785,1],[1810,1],[1815,1],[1820,1],[1825,1],[1830,3],[1835,2],[1850,1],[1860,1],[1885,2],[1895,1],[1900,1],[1915,2],[1925,2],[1930,1],[1940,1],[1945,3],[1965,1],[1970,2],[1975,1],[1980,3],[1985,1],[1990,1],[1995,1],[2000,2],[2010,1],[2015,2],[2030,1],[2040,1],[2045,2],[2060,2],[2065,1],[2075,1],[2080,3],[2085,1],[2090,1],[2105,1],[2110,2],[2125,2],[2140,1],[2145,1],[2160,1],[2180,2],[2190,1],[2195,1],[2210,2],[2215,2],[2220,1],[2225,2],[2230,2],[2240,1],[2250,1],[2255,2],[2260,1],[2265,1],[2270,1],[2275,1],[2285,1],[2290,2],[2305,2],[2340,1],[2350,1],[2360,2],[2365,1],[2370,1],[2380,3],[2390,1],[2425,1],[2450,1],[2480,1],[2495,1],[2500,1],[2525,1],[2535,2],[2550,1],[2565,2],[2575,3],[2610,1],[2620,1],[2625,1],[2630,2],[2640,1],[2645,2],[2655,3],[2670,1],[2680,1],[2695,3],[2700,1],[2705,2],[2725,2],[2760,2],[2775,1],[2780,1],[2785,1],[2810,1],[2820,1],[2830,1],[2865,1],[2885,1],[2940,1],[2970,1],[2980,1],[2990,1],[3005,1],[3060,1],[3090,1],[3130,1],[3170,1],[3175,1],[3195,2],[3290,1],[3330,1],[3365,1],[3375,1],[3420,1],[3465,1],[3480,2],[3495,1],[3505,1],[3715,1],[3815,1],[3910,1],[3965,1],[4055,1],[4065,1],[4165,1],[4185,1],[4195,1],[4310,1],[4345,1],[4510,1],[4910,1],[4930,1],[4960,1],[5295,1],[5360,1],[5400,1],[5485,1],[5750,1],[6270,1],[6795,1],[8440,1]]",6675246.399348804,356.0
Missouri,Missouri,40.6005041,35.996159,-89.1149254,-95.7571587,38.36051305573457,-92.36265065205654,1061.0593113914854,1032104.0,52.12206317289784,83.40193906130555,3271872.0,18262168.0,12341375.0,13749586.0,36460927.0,41.0,84085928.0,10.25,21021482.0,892982728.934262,6035029137.0830765,3642706129.441362,4080367673.279985,11472088672.19838,12892.075756835937,26123174340.93712,"[[0,174579],[5,312047],[10,224983],[15,143372],[20,70321],[25,31579],[30,14964],[35,8729],[40,5844],[45,4340],[50,3555],[55,3012],[60,2464],[65,2066],[70,1859],[75,1627],[80,1465],[85,1344],[90,1164],[95,1131],[100,1040],[105,943],[110,836],[115,819],[120,710],[125,692],[130,613],[135,591],[140,527],[145,509],[150,477],[155,444],[160,407],[165,379],[170,366],[175,328],[180,315],[185,327],[190,292],[195,259],[200,279],[205,250],[210,233],[215,229],[220,216],[225,219],[230,210],[235,200],[240,194],[245,168],[250,172],[255,147],[260,158],[265,175],[270,164],[275,139],[280,156],[285,131],[290,132],[295,145],[300,118],[305,111],[310,83],[315,129],[320,108],[325,101],[330,115],[335,98],[340,104],[345,91],[350,97],[355,112],[360,77],[365,72],[370,73],[375,63],[380,88],[385,73],[390,90],[395,71],[400,74],[405,87],[410,87],[415,60],[420,66],[425,64],[430,67],[435,61],[440,52],[445,67],[450,61],[455,54],[460,58],[465,59],[470,54],[475,56],[480,57],[485,59],[490,48],[495,54],[500,38],[505,54],[510,36],[515,47],[520,49],[525,47],[530,51],[535,43],[540,49],[545,41],[550,34],[555,40],[560,43],[565,43],[570,45],[575,31],[580,30],[585,35],[590,30],[595,25],[600,32],[605,41],[610,40],[615,35],[620,31],[625,32],[630,34],[635,30],[640,27],[645,27],[650,35],[655,27],[660,32],[665,32],[670,22],[675,26],[680,35],[685,26],[690,18],[695,24],[700,28],[705,24],[710,22],[715,29],[720,37],[725,12],[730,23],[735,19],[740,26],[745,24],[750,24],[755,23],[760,18],[765,23],[770,17],[775,26],[780,22],[785,26],[790,24],[795,23],[800,15],[805,20],[810,20],[815,18],[820,13],[825,27],[830,25],[835,11],[840,17],[845,16],[850,17],[855,18],[860,9],[865,15],[870,9],[875,17],[880,10],[885,13],[890,10],[895,16],[900,13],[905,23],[910,12],[915,10],[920,7],[925,13],[930,11],[935,13],[940,14],[945,14],[950,19],[955,11],[960,12],[965,7],[970,10],[975,12],[980,14],[985,11],[990,7],[995,12],[1000,12],[1005,9],[1010,11],[1015,11],[1020,13],[1025,7],[1030,17],[1035,9],[1040,8],[1045,13],[1050,4],[1055,11],[1060,8],[1065,18],[1070,10],[1075,5],[1080,8],[1085,14],[1090,10],[1095,15],[1100,6],[1105,9],[1110,12],[1115,10],[1120,9],[1125,10],[1130,7],[1135,12],[1140,14],[1145,10],[1150,8],[1155,12],[1160,10],[1165,7],[1170,11],[1175,6],[1180,7],[1185,17],[1190,3],[1195,7],[1200,8],[1205,9],[1210,10],[1215,4],[1220,4],[1225,5],[1230,10],[1235,12],[1240,8],[1245,6],[1250,8],[1255,9],[1260,8],[1265,2],[1270,11],[1275,8],[1280,6],[1285,6],[1290,3],[1295,10],[1300,7],[1305,3],[1310,8],[1315,8],[1320,3],[1325,5],[1330,2],[1335,3],[1340,7],[1345,11],[1350,5],[1355,8],[1360,5],[1365,12],[1370,5],[1375,4],[1380,4],[1385,4],[1390,6],[1395,3],[1400,8],[1405,3],[1410,6],[1415,10],[1420,5],[1425,3],[1430,8],[1435,5],[1440,6],[1445,3],[1450,3],[1455,4],[1460,3],[1465,6],[1470,6],[1475,5],[1480,6],[1485,2],[1490,3],[1495,1],[1500,2],[1505,6],[1510,6],[1515,8],[1520,4],[1525,4],[1530,4],[1535,5],[1540,3],[1545,4],[1550,3],[1555,6],[1560,3],[1565,5],[1570,8],[1575,7],[1580,3],[1585,12],[1590,4],[1595,2],[1600,5],[1605,7],[1610,4],[1615,3],[1620,3],[1630,4],[1635,5],[1640,5],[1645,4],[1650,6],[1655,2],[1660,4],[1665,2],[1670,5],[1675,5],[1680,8],[1685,3],[1690,1],[1695,4],[1700,4],[1705,4],[1710,4],[1715,2],[1720,1],[1725,3],[1730,1],[1735,3],[1740,5],[1745,2],[1750,5],[1755,5],[1760,3],[1765,1],[1770,1],[1775,4],[1780,1],[1785,2],[1790,3],[1795,5],[1800,4],[1810,8],[1815,5],[1825,1],[1830,3],[1835,3],[1840,4],[1845,2],[1850,7],[1855,2],[1860,2],[1865,5],[1870,4],[1875,4],[1880,3],[1885,1],[1890,1],[1895,3],[1900,1],[1905,1],[1910,3],[1915,3],[1920,2],[1925,2],[1930,3],[1935,5],[1940,3],[1945,4],[1950,5],[1955,1],[1960,2],[1965,1],[1970,2],[1975,5],[1980,2],[1985,6],[1990,2],[1995,2],[2000,4],[2005,2],[2010,2],[2015,3],[2020,1],[2025,3],[2030,2],[2035,5],[2040,1],[2050,2],[2055,3],[2060,3],[2065,2],[2070,1],[2075,3],[2080,2],[2085,2],[2095,3],[2100,1],[2105,1],[2110,1],[2115,4],[2120,3],[2125,2],[2130,3],[2135,5],[2140,1],[2145,3],[2150,2],[2155,1],[2165,2],[2170,3],[2175,2],[2180,2],[2185,1],[2190,1],[2195,6],[2205,2],[2215,1],[2220,2],[2225,1],[2230,1],[2235,2],[2240,2],[2245,2],[2255,1],[2260,2],[2265,1],[2275,1],[2280,2],[2290,2],[2295,1],[2300,1],[2305,2],[2315,3],[2320,3],[2325,1],[2330,2],[2335,2],[2340,1],[2345,3],[2350,2],[2355,4],[2360,1],[2365,2],[2375,1],[2385,3],[2390,1],[2400,2],[2410,3],[2425,3],[2430,2],[2435,3],[2440,2],[2450,2],[2460,2],[2465,3],[2470,2],[2475,1],[2480,4],[2495,1],[2500,1],[2510,2],[2515,4],[2520,3],[2525,1],[2535,1],[2540,1],[2545,4],[2555,1],[2560,1],[2570,2],[2580,1],[2585,1],[2590,3],[2595,3],[2600,1],[2610,3],[2615,2],[2625,3],[2635,3],[2640,2],[2650,3],[2670,2],[2675,1],[2710,1],[2715,1],[2720,3],[2725,1],[2745,2],[2750,1],[2755,2],[2765,1],[2770,3],[2775,1],[2780,1],[2790,1],[2815,3],[2820,1],[2830,2],[2835,1],[2845,3],[2855,1],[2865,2],[2870,1],[2875,2],[2890,1],[2895,1],[2900,1],[2905,1],[2910,2],[2920,4],[2925,1],[2930,1],[2935,3],[2950,1],[2955,1],[2960,1],[2970,1],[2980,1],[2990,1],[3000,1],[3005,1],[3010,1],[3020,1],[3040,1],[3045,1],[3060,1],[3065,2],[3075,1],[3080,5],[3090,1],[3120,2],[3140,1],[3150,2],[3160,1],[3165,2],[3180,2],[3190,1],[3200,1],[3205,1],[3210,1],[3235,1],[3240,1],[3255,1],[3260,1],[3270,1],[3280,2],[3290,1],[3295,2],[3320,2],[3335,1],[3340,1],[3350,1],[3360,2],[3385,1],[3390,1],[3415,2],[3425,1],[3435,1],[3465,2],[3505,1],[3520,1],[3540,2],[3550,1],[3575,2],[3580,1],[3590,1],[3605,1],[3610,1],[3640,1],[3650,1],[3690,1],[3720,1],[3750,1],[3755,1],[3785,1],[3790,1],[3805,1],[3820,1],[3835,1],[3850,1],[3890,1],[3955,1],[3965,1],[3985,1],[4040,1],[4050,1],[4075,1],[4170,1],[4190,1],[4215,1],[4225,1],[4240,1],[4260,1],[4295,1],[4300,2],[4430,1],[4435,1],[4455,1],[4535,1],[4595,1],[4835,1],[4845,1],[4950,1],[4995,1],[5070,1],[5115,1],[5175,1],[5285,1],[5305,1],[5340,1],[5385,1],[5425,1],[5690,1],[5705,1]]",20988770.942790706,2863.0
Moca,Moca,18.4080678,18.3716029,-67.0612131,-67.1251658,18.401229809225093,-67.09594931808114,996.2,1.0,0.3690036900369003,100.0,0.0,0.0,0.0,0.0,28.0,28.0,28.0,7.0,7.0,0.0,0.0,0.0,0.0,8580.857080078125,8580.857080078125,8580.857080078125,"[[5,1]]",5.774905113871622,0.0
Montana,Montana,49.0004658,44.4814498,-104.0418383,-116.0290009,46.89081950658723,-111.32778583543652,1028.3878865058352,118683.0,34.505188750188,80.82911082052958,180307.0,2172703.0,1362538.0,1644569.0,3829045.0,41.0,9189162.0,10.25,2297290.5,46692312.82551574,691137371.2164764,383333509.1975221,465247853.0656372,1125532818.5959902,11983.445263671874,2711943864.9011426,"[[0,22977],[5,33848],[10,24281],[15,15054],[20,7851],[25,3882],[30,2058],[35,1320],[40,952],[45,721],[50,563],[55,476],[60,403],[65,355],[70,286],[75,258],[80,245],[85,194],[90,175],[95,167],[100,125],[105,139],[110,144],[115,109],[120,113],[125,88],[130,86],[135,73],[140,80],[145,71],[150,61],[155,63],[160,55],[165,43],[170,54],[175,45],[180,47],[185,30],[190,39],[195,39],[200,35],[205,41],[210,38],[215,28],[220,22],[225,25],[230,26],[235,27],[240,22],[245,25],[250,21],[255,17],[260,18],[265,22],[270,15],[275,19],[280,15],[285,14],[290,16],[295,16],[300,11],[305,16],[310,16],[315,10],[320,9],[325,9],[330,7],[335,11],[340,13],[345,16],[350,10],[355,6],[360,16],[365,14],[370,11],[375,10],[380,10],[385,5],[390,11],[395,8],[400,7],[405,11],[410,8],[415,7],[420,8],[425,5],[430,3],[435,4],[440,7],[445,4],[450,9],[455,6],[460,3],[465,5],[470,5],[475,9],[480,5],[485,5],[490,8],[495,2],[500,3],[505,6],[510,6],[515,7],[520,5],[525,4],[530,4],[535,5],[540,3],[545,7],[550,3],[555,6],[560,1],[565,5],[570,3],[575,3],[580,7],[585,3],[590,4],[595,5],[600,3],[605,1],[610,3],[615,3],[620,1],[625,6],[630,7],[635,5],[640,1],[645,2],[650,3],[655,2],[660,4],[665,5],[670,1],[675,1],[680,2],[685,4],[690,2],[695,2],[700,3],[705,1],[710,2],[715,3],[725,1],[735,3],[740,3],[745,2],[750,2],[755,1],[760,1],[765,1],[775,2],[780,1],[795,2],[800,1],[810,2],[815,1],[820,1],[825,1],[830,1],[840,1],[855,1],[860,2],[865,3],[870,4],[875,1],[880,1],[885,2],[900,1],[910,1],[915,2],[920,2],[930,2],[945,1],[950,2],[955,1],[965,1],[970,1],[975,1],[985,2],[990,1],[995,2],[1010,1],[1015,1],[1025,1],[1030,2],[1035,2],[1045,1],[1050,2],[1070,3],[1090,1],[1105,1],[1110,1],[1115,1],[1120,1],[1130,1],[1135,2],[1145,1],[1150,1],[1170,1],[1175,1],[1180,1],[1185,1],[1210,1],[1215,1],[1235,1],[1255,2],[1260,1],[1265,1],[1270,1],[1275,1],[1295,2],[1310,1],[1320,1],[1330,1],[1345,2],[1350,1],[1355,1],[1365,1],[1390,1],[1395,2],[1435,1],[1455,1],[1460,1],[1485,2],[1515,1],[1520,1],[1535,1],[1575,1],[1580,4],[1590,1],[1615,1],[1625,1],[1630,1],[1635,1],[1645,1],[1700,1],[1710,1],[1760,1],[1770,1],[1775,2],[1780,1],[1850,1],[1855,1],[1860,2],[1950,1],[1960,1],[1985,1],[2010,1],[2085,1],[2125,1],[2270,1],[2355,1],[2490,1],[2525,1],[2545,1],[2845,1],[3435,1],[4165,1]]",721128.5004524501,261.0
Nebraska,Nebraska,42.9995886,40.0006239,-95.3673551,-104.052009,41.17401812521874,-97.48487813624588,1069.9211796834509,283467.0,39.53907247198979,84.73133900068152,407469.0,5018002.0,2783231.0,4217703.0,9156202.0,36.0,21582607.0,9.0,5395651.75,110426907.00803834,1677569967.8512206,808034304.0308563,1273267349.5143497,2855866900.7789803,11600.259826660156,6725165429.18344,"[[0,50210],[5,101960],[10,65003],[15,29863],[20,12089],[25,5191],[30,2820],[35,2026],[40,1430],[45,1080],[50,950],[55,888],[60,759],[65,611],[70,521],[75,519],[80,420],[85,361],[90,356],[95,299],[100,269],[105,278],[110,246],[115,242],[120,214],[125,202],[130,193],[135,168],[140,173],[145,159],[150,150],[155,112],[160,115],[165,113],[170,91],[175,97],[180,90],[185,93],[190,75],[195,65],[200,94],[205,70],[210,68],[215,74],[220,69],[225,62],[230,49],[235,55],[240,53],[245,60],[250,33],[255,56],[260,53],[265,45],[270,44],[275,33],[280,42],[285,28],[290,36],[295,49],[300,39],[305,33],[310,33],[315,37],[320,25],[325,24],[330,28],[335,27],[340,28],[345,29],[350,27],[355,24],[360,28],[365,22],[370,25],[375,24],[380,17],[385,18],[390,27],[395,21],[400,17],[405,21],[410,13],[415,20],[420,15],[425,30],[430,17],[435,22],[440,16],[445,14],[450,23],[455,16],[460,14],[465,17],[470,12],[475,15],[480,8],[485,8],[490,17],[495,14],[500,17],[505,15],[510,11],[515,14],[520,12],[525,7],[530,13],[535,10],[540,11],[545,11],[550,13],[555,13],[560,13],[565,15],[570,12],[575,10],[580,10],[585,4],[590,11],[595,5],[600,9],[605,8],[610,9],[615,10],[620,9],[625,13],[630,12],[635,13],[640,8],[645,3],[650,10],[655,7],[660,10],[665,5],[670,9],[675,9],[680,3],[685,7],[690,3],[695,6],[700,12],[705,5],[710,5],[715,6],[720,6],[725,6],[730,3],[735,6],[740,6],[745,5],[750,6],[755,3],[760,7],[765,5],[770,3],[775,8],[780,2],[785,3],[790,1],[795,9],[800,4],[805,5],[810,6],[815,6],[820,6],[825,2],[830,3],[835,5],[840,3],[845,5],[850,8],[855,2],[860,4],[865,3],[870,3],[875,2],[880,3],[885,10],[890,5],[895,2],[900,5],[905,3],[910,4],[915,2],[920,1],[925,4],[930,2],[935,5],[940,3],[945,1],[950,4],[955,4],[960,2],[965,3],[970,3],[975,2],[980,7],[985,3],[990,5],[995,4],[1000,1],[1005,3],[1010,2],[1015,4],[1020,2],[1025,3],[1030,5],[1040,1],[1045,1],[1050,5],[1055,5],[1060,5],[1065,2],[1070,4],[1075,4],[1080,1],[1085,2],[1090,2],[1100,4],[1105,1],[1110,2],[1115,1],[1120,5],[1125,2],[1130,5],[1135,2],[1140,3],[1145,1],[1150,4],[1155,4],[1160,1],[1165,2],[1170,1],[1175,1],[1180,1],[1185,1],[1190,1],[1195,3],[1200,5],[1205,1],[1210,2],[1215,1],[1220,3],[1230,2],[1240,4],[1245,4],[1250,4],[1255,2],[1265,2],[1270,3],[1275,2],[1280,1],[1285,2],[1290,1],[1295,1],[1300,1],[1305,2],[1310,1],[1315,1],[1320,2],[1325,5],[1330,1],[1335,5],[1340,2],[1345,3],[1355,1],[1360,1],[1370,4],[1375,1],[1380,2],[1390,3],[1395,1],[1400,1],[1405,4],[1410,1],[1415,1],[1420,3],[1430,1],[1435,1],[1440,2],[1445,4],[1450,1],[1460,2],[1470,4],[1475,1],[1485,1],[1500,2],[1505,1],[1510,2],[1515,1],[1520,1],[1525,1],[1540,2],[1555,1],[1560,1],[1565,2],[1575,3],[1580,1],[1585,1],[1595,1],[1600,1],[1615,1],[1630,1],[1635,1],[1640,2],[1645,1],[1650,1],[1660,1],[1665,2],[1670,2],[1680,1],[1695,1],[1700,1],[1710,2],[1715,1],[1720,3],[1735,1],[1740,2],[1745,2],[1755,1],[1765,4],[1775,1],[1795,1],[1805,2],[1815,1],[1825,2],[1830,2],[1835,2],[1860,1],[1865,1],[1870,3],[1875,1],[1885,1],[1890,2],[1905,1],[1920,1],[1925,2],[1935,4],[1945,2],[1950,1],[1955,2],[1960,2],[1965,2],[1970,2],[1980,1],[1985,2],[1990,2],[2015,1],[2025,2],[2040,1],[2045,1],[2050,1],[2070,1],[2080,1],[2090,1],[2100,1],[2105,1],[2115,1],[2140,1],[2155,3],[2195,2],[2200,1],[2235,1],[2240,1],[2250,1],[2260,2],[2275,2],[2285,1],[2305,1],[2310,1],[2355,1],[2365,1],[2430,1],[2435,1],[2460,1],[2490,2],[2505,1],[2510,1],[2515,1],[2545,1],[2555,1],[2580,1],[2600,2],[2605,1],[2615,1],[2620,1],[2630,1],[2660,1],[2675,2],[2685,1],[2700,1],[2715,1],[2750,1],[2780,1],[2790,1],[2815,1],[2845,1],[2905,1],[2920,1],[2945,1],[2995,1],[3035,1],[3060,1],[3080,1],[3110,1],[3125,1],[3170,1],[3260,1],[3310,1],[3355,1],[3430,1],[3500,1],[3550,1],[3780,1],[3985,2],[4045,1],[4245,1],[4875,1]]",3407555.4824368805,210.0
Nevada,Nevada,41.9981492,35.0139473,-114.0436091,-120.0056891,37.10399961520523,-116.35236059992651,1368.7490259181625,569461.0,65.91036189018102,95.30026240745453,670343.0,10614438.0,7422620.0,8639391.0,16269864.0,47.0,43616656.0,11.75,10904164.0,230531328.7080688,4579740627.781917,2853063731.310528,3219368561.5784,6353403920.892765,18823.63349609375,17236108170.27167,"[[0,53871],[5,162807],[10,153981],[15,89993],[20,44157],[25,21559],[30,11323],[35,6706],[40,4241],[45,2993],[50,2115],[55,1653],[60,1287],[65,1042],[70,891],[75,701],[80,602],[85,577],[90,480],[95,454],[100,391],[105,335],[110,311],[115,285],[120,253],[125,270],[130,217],[135,240],[140,194],[145,163],[150,173],[155,153],[160,165],[165,164],[170,128],[175,129],[180,128],[185,107],[190,111],[195,117],[200,112],[205,95],[210,102],[215,81],[220,71],[225,78],[230,85],[235,84],[240,79],[245,77],[250,70],[255,56],[260,70],[265,70],[270,66],[275,67],[280,51],[285,53],[290,54],[295,52],[300,54],[305,50],[310,45],[315,35],[320,41],[325,33],[330,38],[335,32],[340,33],[345,26],[350,41],[355,37],[360,33],[365,33],[370,32],[375,26],[380,23],[385,21],[390,29],[395,24],[400,26],[405,31],[410,15],[415,20],[420,22],[425,32],[430,25],[435,27],[440,22],[445,29],[450,26],[455,20],[460,20],[465,25],[470,25],[475,13],[480,22],[485,27],[490,23],[495,17],[500,22],[505,20],[510,23],[515,15],[520,15],[525,19],[530,14],[535,9],[540,9],[545,17],[550,23],[555,12],[560,15],[565,17],[570,19],[575,6],[580,14],[585,11],[590,15],[595,14],[600,10],[605,9],[610,9],[615,8],[620,13],[625,11],[630,9],[635,10],[640,13],[645,5],[650,6],[655,8],[660,9],[665,11],[670,8],[675,13],[680,6],[685,12],[690,10],[695,12],[700,8],[705,12],[710,6],[715,6],[720,5],[725,13],[730,11],[735,10],[740,10],[745,5],[750,7],[755,3],[760,6],[765,6],[770,3],[775,11],[780,8],[785,7],[790,8],[795,8],[800,7],[805,8],[810,4],[815,8],[820,6],[825,4],[830,6],[835,4],[840,2],[845,4],[850,4],[855,6],[860,5],[865,3],[870,9],[875,5],[880,2],[885,6],[890,9],[895,12],[900,3],[905,5],[910,2],[915,5],[920,2],[925,1],[930,3],[935,6],[940,5],[945,4],[950,3],[955,5],[960,5],[965,3],[970,5],[975,8],[980,6],[985,3],[990,3],[995,2],[1000,6],[1005,3],[1010,3],[1015,3],[1020,6],[1025,3],[1030,2],[1035,3],[1040,3],[1045,4],[1050,3],[1055,4],[1065,1],[1070,3],[1075,5],[1080,5],[1085,2],[1090,2],[1095,1],[1100,3],[1105,3],[1110,3],[1115,1],[1120,3],[1125,4],[1130,2],[1135,1],[1140,2],[1145,2],[1150,3],[1155,3],[1160,2],[1165,2],[1170,5],[1175,2],[1180,5],[1185,2],[1190,4],[1195,3],[1205,3],[1210,1],[1215,2],[1220,2],[1225,3],[1230,3],[1235,5],[1240,3],[1245,1],[1250,2],[1255,2],[1260,2],[1265,4],[1270,2],[1275,1],[1280,4],[1285,4],[1290,3],[1295,3],[1300,1],[1305,3],[1310,1],[1315,3],[1320,4],[1325,1],[1340,4],[1345,3],[1350,2],[1355,1],[1360,1],[1365,2],[1370,1],[1375,1],[1380,2],[1385,4],[1390,3],[1395,3],[1400,4],[1405,2],[1410,1],[1415,1],[1425,1],[1430,5],[1435,2],[1440,2],[1450,1],[1455,2],[1460,3],[1465,4],[1470,3],[1475,1],[1485,1],[1490,2],[1495,2],[1500,1],[1505,1],[1515,3],[1520,1],[1525,1],[1530,3],[1540,1],[1545,2],[1555,3],[1560,1],[1565,3],[1575,1],[1580,1],[1585,1],[1590,1],[1595,4],[1600,1],[1605,2],[1610,3],[1620,2],[1630,1],[1635,1],[1640,1],[1645,3],[1650,1],[1655,1],[1665,1],[1670,1],[1675,1],[1680,1],[1690,1],[1695,1],[1700,1],[1705,2],[1710,1],[1720,3],[1725,1],[1735,1],[1740,1],[1745,2],[1750,1],[1760,4],[1765,1],[1770,1],[1775,2],[1780,3],[1790,2],[1795,1],[1810,1],[1815,1],[1820,1],[1830,2],[1835,2],[1840,2],[1845,1],[1850,1],[1855,3],[1865,1],[1870,1],[1880,3],[1890,1],[1895,3],[1900,3],[1905,1],[1915,1],[1920,1],[1930,1],[1935,3],[1940,1],[1950,1],[1955,2],[1960,2],[1965,1],[1970,1],[1995,1],[2000,1],[2010,1],[2020,1],[2025,1],[2040,2],[2055,1],[2065,2],[2070,1],[2075,1],[2080,2],[2085,2],[2095,1],[2100,1],[2105,1],[2110,1],[2120,1],[2130,2],[2150,2],[2155,2],[2160,4],[2175,2],[2180,2],[2190,1],[2210,2],[2235,1],[2250,1],[2255,1],[2260,3],[2285,1],[2290,1],[2305,1],[2315,1],[2325,1],[2340,1],[2360,2],[2370,1],[2375,1],[2405,1],[2420,1],[2425,1],[2430,1],[2435,1],[2445,1],[2455,1],[2460,1],[2475,1],[2480,1],[2500,1],[2505,1],[2510,1],[2520,1],[2535,1],[2540,2],[2545,2],[2550,2],[2560,1],[2565,2],[2600,1],[2625,1],[2635,3],[2645,1],[2670,1],[2680,1],[2690,1],[2705,1],[2740,1],[2745,1],[2755,1],[2760,1],[2775,1],[2780,1],[2820,1],[2835,1],[2845,1],[2860,1],[2865,1],[2875,1],[2880,1],[2900,1],[2910,1],[2920,1],[2930,2],[2960,2],[3005,1],[3140,1],[3150,1],[3190,1],[3205,1],[3225,2],[3250,1],[3310,1],[3330,2],[3390,1],[3395,1],[3410,2],[3430,1],[3465,1],[3470,2],[3480,2],[3505,1],[3560,1],[3625,1],[3705,1],[3730,1],[3755,1],[3865,1],[3880,1],[3935,1],[3975,1],[4020,1],[4035,1],[4060,1],[4150,1],[4175,1],[4305,1],[4325,1],[4350,1],[4475,1],[4520,1],[4575,1],[4665,1],[4685,1],[4765,1],[5170,1],[5545,1],[5620,1],[6540,1],[7155,1],[8305,1]]",6552267.614581585,12746.0
New Hampshire,New Hampshire,45.2522702,42.6972207,-70.6135175,-72.5531788,43.13918660629704,-71.4589361745336,972.5139672621602,107103.0,32.18594021194252,71.74638263665595,110032.0,1775916.0,1087028.0,1092267.0,4989115.0,30.0,9054358.0,7.5,2263589.5,27463966.43392029,523047871.9365296,293135820.2873291,291527148.91465145,1420076468.5995548,8326.460546875,2555251276.171985,"[[0,28012],[5,42580],[10,17923],[15,6486],[20,2775],[25,1308],[30,910],[35,655],[40,504],[45,422],[50,378],[55,337],[60,314],[65,256],[70,248],[75,207],[80,209],[85,156],[90,152],[95,154],[100,159],[105,116],[110,111],[115,92],[120,88],[125,95],[130,67],[135,86],[140,89],[145,77],[150,54],[155,65],[160,57],[165,37],[170,57],[175,60],[180,60],[185,36],[190,46],[195,29],[200,39],[205,54],[210,35],[215,37],[220,22],[225,29],[230,24],[235,30],[240,29],[245,20],[250,26],[255,23],[260,21],[265,26],[270,29],[275,26],[280,21],[285,20],[290,22],[295,22],[300,18],[305,26],[310,26],[315,17],[320,20],[325,14],[330,15],[335,13],[340,9],[345,11],[350,19],[355,15],[360,15],[365,10],[370,23],[375,8],[380,10],[385,17],[390,11],[395,14],[400,11],[405,5],[410,4],[415,9],[420,9],[425,4],[430,12],[435,10],[440,9],[445,12],[450,11],[455,6],[460,9],[465,5],[470,8],[475,7],[480,6],[485,5],[490,7],[495,8],[500,8],[505,9],[510,10],[515,11],[520,6],[525,6],[530,2],[535,5],[540,8],[545,2],[550,6],[555,4],[560,5],[565,5],[570,5],[575,6],[580,8],[585,5],[590,3],[595,7],[600,6],[605,6],[610,6],[615,5],[620,5],[625,4],[630,2],[635,4],[640,6],[645,4],[650,4],[655,3],[660,6],[665,5],[670,8],[680,2],[685,2],[690,4],[695,5],[700,4],[705,7],[710,9],[715,9],[720,3],[725,4],[730,4],[735,3],[740,3],[745,4],[750,1],[755,4],[760,5],[765,3],[770,2],[775,1],[780,2],[785,3],[790,2],[795,4],[805,1],[810,2],[815,1],[825,2],[830,3],[835,1],[840,1],[845,3],[850,5],[855,4],[860,2],[865,1],[870,2],[875,4],[880,6],[885,2],[890,1],[895,2],[900,5],[905,3],[910,4],[915,1],[920,4],[925,3],[930,3],[935,2],[940,3],[945,5],[950,4],[955,2],[965,2],[975,3],[980,1],[985,4],[990,2],[995,3],[1000,1],[1005,2],[1010,1],[1015,2],[1025,2],[1030,3],[1035,3],[1040,4],[1045,1],[1050,3],[1055,1],[1060,1],[1065,4],[1075,1],[1080,1],[1090,5],[1095,2],[1100,1],[1105,1],[1110,1],[1120,1],[1125,1],[1130,1],[1135,1],[1140,1],[1145,2],[1150,1],[1155,2],[1165,2],[1175,3],[1180,1],[1185,1],[1195,1],[1205,1],[1215,3],[1225,3],[1230,3],[1235,1],[1240,2],[1245,6],[1250,2],[1265,1],[1275,1],[1280,1],[1285,1],[1290,1],[1295,2],[1300,1],[1305,1],[1310,2],[1315,1],[1320,1],[1325,2],[1340,1],[1345,1],[1350,1],[1355,1],[1360,1],[1365,2],[1380,1],[1390,1],[1395,2],[1405,3],[1410,1],[1415,2],[1420,1],[1425,1],[1430,1],[1440,3],[1450,1],[1455,3],[1460,1],[1465,1],[1470,1],[1475,1],[1480,1],[1490,2],[1495,1],[1500,1],[1505,1],[1515,1],[1520,3],[1535,4],[1540,1],[1545,2],[1575,1],[1595,1],[1600,2],[1610,1],[1615,2],[1620,1],[1655,1],[1665,1],[1670,1],[1685,1],[1700,1],[1715,1],[1735,2],[1740,1],[1745,1],[1760,1],[1790,1],[1800,1],[1810,1],[1815,2],[1845,1],[1855,1],[1865,1],[1875,1],[1880,1],[1895,1],[1910,1],[1920,1],[1925,1],[1940,1],[1955,1],[1960,1],[1965,1],[1975,1],[1985,1],[1995,1],[2000,1],[2010,1],[2020,1],[2025,1],[2050,2],[2070,1],[2085,1],[2110,1],[2155,1],[2165,1],[2175,1],[2235,1],[2245,1],[2255,1],[2305,1],[2310,1],[2335,1],[2340,1],[2410,1],[2425,1],[2435,1],[2530,1],[2540,1],[2705,1],[2725,1],[2730,1],[2740,1],[2770,1],[2795,1],[2815,1],[2855,1],[2880,1],[2925,1],[3055,1],[3185,1],[3335,1],[3425,1],[3685,1],[3820,1],[3825,1],[4060,1],[4075,1],[4110,1],[4515,1],[4695,2],[4970,1],[6230,1]]",1106392.337547703,262.0
New Jersey,New Jersey,41.355823,38.9299095,-73.9066342,-75.559568,40.3384350146377,-74.4758186993444,1000.2342433640008,1632772.0,78.65618812960294,78.01529657358472,3608960.0,24627365.0,17556813.0,15623024.0,55608145.0,31.0,117024307.0,7.75,29256076.75,928433962.5192996,7524092569.183829,4947248962.155376,4328141071.930055,16404375942.911951,9011.30062866211,34132292508.700542,"[[0,423037],[5,602173],[10,304683],[15,132149],[20,51312],[25,22271],[30,13668],[35,9819],[40,7577],[45,6011],[50,5162],[55,4263],[60,3728],[65,3264],[70,2791],[75,2445],[80,2229],[85,2027],[90,1687],[95,1613],[100,1400],[105,1207],[110,1126],[115,1044],[120,963],[125,881],[130,834],[135,760],[140,749],[145,578],[150,601],[155,559],[160,560],[165,499],[170,458],[175,473],[180,412],[185,406],[190,434],[195,372],[200,352],[205,345],[210,370],[215,329],[220,326],[225,290],[230,268],[235,271],[240,263],[245,277],[250,255],[255,261],[260,228],[265,218],[270,192],[275,213],[280,198],[285,206],[290,183],[295,197],[300,167],[305,170],[310,174],[315,186],[320,168],[325,141],[330,156],[335,137],[340,139],[345,160],[350,144],[355,145],[360,138],[365,140],[370,135],[375,143],[380,130],[385,131],[390,133],[395,96],[400,101],[405,111],[410,97],[415,104],[420,97],[425,96],[430,104],[435,107],[440,91],[445,87],[450,87],[455,102],[460,90],[465,79],[470,80],[475,78],[480,101],[485,87],[490,88],[495,85],[500,75],[505,71],[510,78],[515,82],[520,70],[525,73],[530,77],[535,64],[540,65],[545,72],[550,73],[555,54],[560,60],[565,54],[570,65],[575,59],[580,68],[585,64],[590,54],[595,62],[600,52],[605,51],[610,49],[615,48],[620,52],[625,53],[630,48],[635,38],[640,50],[645,47],[650,41],[655,50],[660,43],[665,46],[670,38],[675,48],[680,46],[685,59],[690,36],[695,39],[700,43],[705,50],[710,35],[715,39],[720,36],[725,30],[730,41],[735,44],[740,32],[745,35],[750,26],[755,39],[760,33],[765,36],[770,38],[775,36],[780,31],[785,36],[790,37],[795,28],[800,29],[805,24],[810,27],[815,35],[820,41],[825,25],[830,30],[835,22],[840,24],[845,19],[850,21],[855,19],[860,22],[865,31],[870,17],[875,24],[880,18],[885,27],[890,20],[895,26],[900,20],[905,19],[910,20],[915,18],[920,22],[925,26],[930,25],[935,15],[940,24],[945,28],[950,17],[955,19],[960,24],[965,18],[970,15],[975,20],[980,19],[985,15],[990,17],[995,19],[1000,16],[1005,27],[1010,19],[1015,16],[1020,12],[1025,20],[1030,19],[1035,11],[1040,15],[1045,12],[1050,11],[1055,20],[1060,12],[1065,18],[1070,21],[1075,24],[1080,24],[1085,12],[1090,15],[1095,14],[1100,7],[1105,12],[1110,12],[1115,16],[1120,15],[1125,17],[1130,19],[1135,11],[1140,16],[1145,13],[1150,10],[1155,17],[1160,17],[1165,12],[1170,11],[1175,18],[1180,16],[1185,17],[1190,11],[1195,10],[1200,10],[1205,12],[1210,15],[1215,22],[1220,9],[1225,13],[1230,13],[1235,15],[1240,10],[1245,12],[1250,12],[1255,7],[1260,15],[1265,14],[1270,17],[1275,21],[1280,16],[1285,8],[1290,11],[1295,17],[1300,10],[1305,8],[1310,15],[1315,9],[1320,15],[1325,15],[1330,13],[1335,8],[1340,6],[1345,10],[1350,11],[1355,11],[1360,6],[1365,9],[1370,13],[1375,6],[1380,11],[1385,17],[1390,10],[1395,9],[1400,12],[1405,7],[1410,14],[1415,10],[1420,13],[1425,14],[1430,10],[1435,7],[1440,11],[1445,14],[1450,10],[1455,8],[1460,10],[1465,11],[1470,13],[1475,9],[1480,9],[1485,5],[1490,13],[1495,9],[1500,11],[1505,5],[1510,16],[1515,15],[1520,7],[1525,8],[1530,9],[1535,9],[1540,5],[1545,7],[1550,7],[1555,11],[1560,10],[1565,7],[1570,5],[1575,6],[1580,6],[1585,9],[1590,5],[1595,10],[1600,8],[1605,7],[1610,6],[1615,12],[1620,7],[1625,6],[1630,12],[1635,4],[1640,5],[1645,6],[1650,5],[1655,12],[1660,10],[1665,4],[1670,4],[1675,8],[1680,6],[1685,5],[1690,3],[1695,6],[1700,4],[1705,3],[1710,4],[1715,6],[1720,8],[1725,4],[1730,5],[1735,7],[1740,8],[1745,7],[1750,9],[1755,2],[1760,8],[1765,7],[1770,4],[1775,6],[1780,9],[1785,5],[1790,7],[1795,6],[1800,4],[1805,5],[1810,5],[1815,3],[1820,6],[1825,4],[1830,14],[1835,11],[1840,6],[1845,5],[1850,5],[1855,9],[1860,3],[1865,5],[1870,7],[1875,9],[1880,4],[1885,6],[1890,6],[1895,6],[1900,3],[1905,6],[1915,2],[1920,7],[1925,4],[1930,7],[1935,6],[1940,1],[1945,5],[1950,2],[1955,6],[1960,3],[1965,4],[1970,5],[1975,4],[1980,5],[1985,3],[1990,4],[1995,3],[2000,4],[2005,3],[2010,2],[2015,7],[2020,4],[2025,2],[2030,4],[2035,4],[2040,4],[2045,9],[2050,4],[2055,3],[2060,5],[2065,6],[2070,3],[2075,4],[2085,2],[2090,1],[2095,6],[2100,7],[2105,2],[2110,6],[2115,6],[2120,9],[2125,4],[2135,4],[2140,2],[2145,6],[2150,4],[2160,2],[2165,4],[2170,3],[2175,1],[2180,3],[2185,1],[2200,5],[2205,3],[2215,3],[2220,3],[2230,3],[2235,2],[2240,2],[2245,4],[2250,1],[2255,2],[2260,3],[2265,1],[2270,1],[2275,5],[2280,4],[2285,2],[2290,3],[2295,1],[2300,3],[2305,6],[2310,3],[2315,3],[2320,4],[2325,1],[2330,2],[2335,1],[2340,3],[2345,3],[2350,6],[2355,4],[2360,1],[2365,4],[2370,2],[2375,1],[2380,2],[2385,2],[2390,1],[2395,2],[2400,4],[2405,4],[2410,1],[2415,2],[2420,2],[2425,3],[2430,2],[2435,4],[2440,1],[2445,3],[2450,2],[2455,3],[2460,4],[2465,2],[2470,6],[2475,3],[2480,3],[2490,4],[2495,2],[2505,4],[2510,1],[2515,2],[2525,2],[2530,4],[2535,4],[2540,1],[2545,3],[2550,2],[2555,1],[2560,1],[2565,1],[2570,1],[2575,2],[2580,2],[2585,2],[2590,3],[2595,4],[2600,2],[2605,3],[2610,2],[2615,1],[2620,2],[2625,1],[2630,4],[2650,3],[2655,3],[2660,1],[2665,1],[2670,1],[2675,5],[2680,2],[2690,1],[2695,1],[2700,3],[2710,1],[2715,1],[2720,2],[2725,2],[2730,6],[2735,2],[2740,2],[2745,1],[2750,2],[2755,2],[2760,2],[2770,1],[2775,1],[2780,1],[2790,1],[2795,2],[2805,1],[2810,3],[2815,2],[2820,1],[2825,1],[2830,3],[2840,1],[2845,1],[2850,2],[2855,3],[2860,1],[2865,2],[2870,2],[2875,1],[2880,1],[2885,1],[2890,1],[2895,2],[2900,1],[2910,1],[2915,2],[2925,2],[2930,2],[2935,2],[2940,1],[2945,2],[2950,2],[2955,2],[2960,3],[2965,1],[2970,1],[2995,2],[3000,3],[3005,1],[3015,1],[3020,1],[3025,1],[3030,3],[3035,1],[3040,2],[3045,2],[3050,2],[3055,1],[3065,1],[3070,3],[3075,3],[3080,1],[3085,1],[3095,2],[3100,1],[3105,1],[3110,1],[3115,2],[3120,2],[3130,1],[3135,1],[3140,1],[3145,2],[3150,1],[3160,1],[3185,1],[3190,3],[3200,1],[3205,1],[3210,1],[3215,1],[3235,2],[3240,1],[3245,1],[3260,1],[3265,1],[3270,1],[3280,2],[3285,1],[3290,1],[3295,1],[3305,1],[3310,3],[3320,3],[3330,1],[3335,3],[3340,1],[3345,1],[3355,2],[3365,1],[3370,1],[3375,2],[3405,1],[3415,2],[3430,1],[3445,1],[3460,1],[3470,1],[3475,2],[3490,1],[3505,3],[3510,1],[3520,2],[3530,1],[3555,1],[3560,1],[3575,1],[3585,1],[3600,1],[3640,1],[3655,1],[3665,1],[3670,2],[3705,1],[3710,1],[3720,1],[3725,1],[3760,1],[3785,1],[3800,1],[3805,1],[3820,2],[3830,1],[3870,1],[3880,1],[3885,1],[3900,1],[3930,1],[3935,1],[3940,1],[3970,1],[3980,1],[4000,1],[4010,1],[4020,1],[4025,1],[4040,1],[4045,1],[4055,1],[4075,2],[4080,1],[4090,1],[4140,1],[4165,1],[4175,2],[4180,2],[4185,1],[4300,1],[4305,2],[4330,1],[4360,1],[4370,1],[4375,1],[4380,1],[4415,1],[4450,1],[4465,1],[4495,1],[4500,1],[4540,1],[4555,1],[4565,1],[4570,1],[4600,1],[4650,1],[4690,1],[4700,1],[4720,2],[4740,1],[4745,1],[4780,2],[4810,1],[4825,1],[4840,1],[4870,1],[4895,1],[4930,1],[4955,1],[4960,1],[4995,1],[5020,1],[5045,1],[5085,1],[5100,1],[5110,1],[5150,1],[5245,1],[5265,1],[5285,1],[5290,1],[5320,1],[5380,1],[5400,1],[5440,1],[5705,1],[5745,1],[5830,1],[5840,1],[5940,1],[6080,1],[6130,1],[6150,1],[6200,1],[6205,2],[6220,1],[6235,1],[6490,1],[6630,1],[7645,1]]",21441823.97314695,12655.0
New Mexico,New Mexico,36.9987976,31.4396892,-103.0029554,-109.0480948,34.61921232128446,-106.20765516455708,1417.783938515775,365962.0,47.666316834631154,94.4617957864632,722833.0,4040092.0,3142869.0,3405615.0,18293952.0,54.0,29605361.0,13.5,7401340.25,262673741.7676332,1821374069.470728,1258781166.629889,1347417928.4633603,7518571570.162102,22280.904736328124,12208818476.493706,"[[0,31584],[5,81879],[10,93919],[15,70687],[20,39280],[25,17629],[30,8271],[35,4438],[40,2815],[45,1822],[50,1444],[55,1230],[60,966],[65,820],[70,717],[75,552],[80,541],[85,510],[90,397],[95,391],[100,342],[105,287],[110,284],[115,259],[120,237],[125,194],[130,208],[135,169],[140,179],[145,156],[150,168],[155,166],[160,145],[165,134],[170,94],[175,116],[180,89],[185,102],[190,82],[195,87],[200,69],[205,86],[210,63],[215,56],[220,78],[225,58],[230,56],[235,55],[240,48],[245,48],[250,45],[255,36],[260,31],[265,47],[270,42],[275,38],[280,52],[285,29],[290,32],[295,36],[300,25],[305,27],[310,33],[315,43],[320,40],[325,24],[330,23],[335,29],[340,21],[345,22],[350,20],[355,24],[360,24],[365,32],[370,20],[375,18],[380,23],[385,17],[390,18],[395,19],[400,21],[405,18],[410,12],[415,19],[420,16],[425,18],[430,16],[435,15],[440,16],[445,18],[450,17],[455,15],[460,19],[465,11],[470,14],[475,13],[480,17],[485,13],[490,7],[495,14],[500,5],[505,10],[510,9],[515,15],[520,9],[525,10],[530,17],[535,9],[540,9],[545,12],[550,6],[555,17],[560,7],[565,7],[570,12],[575,12],[580,5],[585,12],[590,9],[595,8],[600,7],[605,7],[610,4],[615,8],[620,4],[625,10],[630,3],[635,4],[640,9],[645,7],[650,4],[655,5],[660,2],[665,6],[670,6],[675,5],[680,3],[685,3],[690,8],[700,9],[705,5],[710,5],[715,4],[720,9],[725,3],[730,1],[735,6],[740,5],[745,4],[750,3],[755,3],[760,4],[765,6],[770,2],[775,6],[780,4],[785,2],[790,1],[795,2],[800,4],[805,3],[810,2],[815,4],[820,9],[825,2],[830,7],[835,3],[840,8],[845,6],[850,2],[855,3],[860,2],[865,2],[870,4],[875,2],[880,4],[885,4],[890,4],[895,5],[900,1],[905,3],[910,2],[915,1],[920,1],[925,3],[930,1],[935,1],[940,5],[945,2],[950,2],[955,3],[960,4],[970,2],[975,2],[980,2],[985,3],[990,2],[995,3],[1000,1],[1005,1],[1010,1],[1015,3],[1020,2],[1025,1],[1030,2],[1035,2],[1045,2],[1055,2],[1060,1],[1065,2],[1070,2],[1075,2],[1085,2],[1090,1],[1095,3],[1100,2],[1105,2],[1110,2],[1115,2],[1125,3],[1130,1],[1135,2],[1140,2],[1155,1],[1160,1],[1165,4],[1170,4],[1175,2],[1180,3],[1185,1],[1195,1],[1200,3],[1205,1],[1230,3],[1235,2],[1240,2],[1245,1],[1250,2],[1255,3],[1270,6],[1275,2],[1280,1],[1300,1],[1315,3],[1320,5],[1325,1],[1330,2],[1340,1],[1350,1],[1355,1],[1360,3],[1370,2],[1375,1],[1380,3],[1385,1],[1390,1],[1395,3],[1410,3],[1420,1],[1425,1],[1430,1],[1435,2],[1445,2],[1465,1],[1485,2],[1510,2],[1515,1],[1525,1],[1530,1],[1540,1],[1560,1],[1565,2],[1595,2],[1605,1],[1610,1],[1615,1],[1620,1],[1630,1],[1640,1],[1650,2],[1670,2],[1680,2],[1690,1],[1700,2],[1715,1],[1740,4],[1745,1],[1765,2],[1775,1],[1785,1],[1795,1],[1810,1],[1815,1],[1840,1],[1855,1],[1875,1],[1885,1],[1890,1],[1920,1],[1925,1],[1930,1],[1940,1],[1950,1],[1955,1],[1960,1],[1965,1],[1975,1],[1985,1],[1990,2],[2015,1],[2055,2],[2065,1],[2070,1],[2090,1],[2110,1],[2120,1],[2130,1],[2140,1],[2145,1],[2185,1],[2200,1],[2245,1],[2255,1],[2290,1],[2330,1],[2345,1],[2350,1],[2365,1],[2425,1],[2440,1],[2455,1],[2470,1],[2495,2],[2550,1],[2555,2],[2560,1],[2565,1],[2580,1],[2585,1],[2635,2],[2685,1],[2690,1],[2695,1],[2720,1],[2730,1],[2740,1],[2750,1],[2780,1],[2800,1],[2895,1],[2900,1],[3040,1],[3080,1],[3100,1],[3235,1],[3625,1],[3685,1],[3990,1],[4320,1],[4915,1],[5505,1],[5515,1]]",5193766.818696552,3749.0
New York,New York,45.0113562,40.4984772,-71.856832,-79.7620015,41.871935909042975,-75.01407071091046,978.4645195363972,2506067.0,66.7990354253357,80.03246561426468,5298209.0,31422031.0,20933220.0,22703167.0,78438868.0,30.0,158795495.0,7.5,39698873.75,1322373460.9100466,9370984185.553804,5672610178.193707,6150436447.455288,22584254247.75268,8410.56904296875,45100658519.8655,"[[0,700744],[5,931814],[10,445925],[15,182743],[20,70735],[25,32590],[30,19875],[35,14068],[40,11341],[45,9011],[50,7468],[55,6441],[60,5492],[65,4764],[70,4349],[75,3783],[80,3295],[85,3105],[90,2809],[95,2504],[100,2168],[105,1928],[110,1763],[115,1627],[120,1496],[125,1334],[130,1290],[135,1166],[140,1083],[145,1004],[150,989],[155,892],[160,817],[165,789],[170,755],[175,701],[180,671],[185,639],[190,591],[195,556],[200,555],[205,533],[210,451],[215,473],[220,454],[225,463],[230,418],[235,390],[240,418],[245,383],[250,348],[255,379],[260,338],[265,292],[270,292],[275,320],[280,265],[285,269],[290,264],[295,247],[300,246],[305,241],[310,244],[315,218],[320,214],[325,223],[330,218],[335,214],[340,194],[345,201],[350,188],[355,176],[360,198],[365,205],[370,188],[375,203],[380,183],[385,140],[390,137],[395,138],[400,162],[405,150],[410,136],[415,133],[420,119],[425,129],[430,159],[435,104],[440,113],[445,112],[450,108],[455,98],[460,92],[465,115],[470,121],[475,102],[480,85],[485,108],[490,84],[495,109],[500,86],[505,102],[510,102],[515,93],[520,88],[525,85],[530,89],[535,74],[540,89],[545,73],[550,97],[555,77],[560,72],[565,84],[570,84],[575,66],[580,75],[585,65],[590,53],[595,69],[600,57],[605,57],[610,53],[615,63],[620,70],[625,80],[630,57],[635,59],[640,55],[645,60],[650,51],[655,55],[660,64],[665,53],[670,46],[675,50],[680,41],[685,40],[690,48],[695,38],[700,60],[705,28],[710,27],[715,48],[720,44],[725,40],[730,45],[735,32],[740,38],[745,42],[750,23],[755,42],[760,38],[765,51],[770,34],[775,42],[780,47],[785,36],[790,30],[795,31],[800,22],[805,32],[810,34],[815,41],[820,42],[825,28],[830,35],[835,28],[840,31],[845,22],[850,31],[855,24],[860,27],[865,32],[870,24],[875,26],[880,30],[885,36],[890,25],[895,20],[900,27],[905,23],[910,24],[915,22],[920,20],[925,25],[930,29],[935,22],[940,27],[945,20],[950,24],[955,17],[960,25],[965,20],[970,20],[975,16],[980,18],[985,27],[990,28],[995,15],[1000,22],[1005,15],[1010,13],[1015,18],[1020,19],[1025,20],[1030,20],[1035,26],[1040,16],[1045,16],[1050,14],[1055,17],[1060,20],[1065,24],[1070,22],[1075,13],[1080,21],[1085,16],[1090,15],[1095,27],[1100,14],[1105,16],[1110,16],[1115,7],[1120,12],[1125,17],[1130,13],[1135,12],[1140,19],[1145,17],[1150,15],[1155,17],[1160,12],[1165,15],[1170,23],[1175,13],[1180,20],[1185,9],[1190,14],[1195,24],[1200,13],[1205,13],[1210,14],[1215,7],[1220,9],[1225,13],[1230,8],[1235,13],[1240,8],[1245,12],[1250,10],[1255,18],[1260,12],[1265,9],[1270,16],[1275,12],[1280,18],[1285,23],[1290,11],[1295,17],[1300,11],[1305,6],[1310,11],[1315,17],[1320,8],[1325,14],[1330,12],[1335,8],[1340,14],[1345,8],[1350,13],[1355,16],[1360,12],[1365,16],[1370,25],[1375,7],[1380,6],[1385,7],[1390,16],[1395,9],[1400,12],[1405,14],[1410,12],[1415,5],[1420,12],[1425,12],[1430,14],[1435,9],[1440,12],[1445,12],[1450,6],[1455,16],[1460,9],[1465,8],[1470,11],[1475,10],[1480,8],[1485,11],[1490,14],[1495,8],[1500,5],[1505,10],[1510,12],[1515,8],[1520,8],[1525,11],[1530,7],[1535,17],[1540,13],[1545,6],[1550,5],[1555,6],[1560,10],[1565,7],[1570,14],[1575,11],[1580,13],[1585,12],[1590,7],[1595,17],[1600,6],[1605,13],[1610,11],[1615,13],[1620,12],[1625,6],[1630,8],[1635,7],[1640,5],[1645,6],[1650,8],[1655,4],[1660,7],[1665,8],[1670,6],[1675,5],[1680,7],[1685,8],[1690,6],[1695,9],[1700,4],[1705,7],[1710,9],[1715,6],[1720,7],[1725,8],[1730,9],[1735,7],[1740,7],[1745,5],[1750,7],[1755,9],[1760,6],[1765,9],[1770,5],[1775,6],[1780,8],[1785,9],[1790,8],[1795,4],[1800,8],[1805,6],[1810,1],[1815,3],[1820,4],[1825,8],[1830,6],[1835,2],[1840,1],[1845,4],[1850,3],[1855,4],[1860,8],[1865,4],[1870,5],[1875,4],[1880,3],[1885,5],[1890,5],[1895,6],[1900,9],[1910,7],[1915,2],[1925,5],[1930,6],[1935,2],[1940,3],[1945,3],[1950,5],[1955,3],[1960,3],[1965,4],[1970,3],[1975,1],[1980,2],[1985,5],[1990,6],[1995,4],[2000,3],[2005,4],[2010,6],[2015,1],[2020,1],[2025,2],[2030,7],[2035,4],[2040,7],[2045,6],[2050,2],[2055,3],[2060,4],[2065,3],[2070,8],[2075,2],[2080,6],[2085,3],[2090,5],[2095,3],[2100,8],[2105,2],[2110,3],[2115,3],[2120,2],[2125,4],[2130,3],[2135,4],[2140,5],[2145,4],[2150,2],[2155,4],[2160,2],[2165,3],[2170,3],[2175,3],[2180,4],[2185,3],[2190,1],[2195,7],[2200,4],[2205,1],[2210,3],[2215,4],[2220,3],[2225,1],[2230,4],[2235,3],[2240,1],[2245,4],[2255,1],[2260,3],[2270,2],[2275,2],[2280,2],[2285,2],[2290,3],[2295,3],[2300,2],[2305,4],[2310,2],[2315,4],[2325,2],[2330,2],[2340,2],[2345,2],[2350,2],[2355,3],[2360,2],[2365,2],[2370,2],[2375,2],[2380,8],[2385,3],[2390,2],[2395,1],[2400,4],[2405,4],[2410,3],[2415,2],[2420,1],[2425,1],[2445,2],[2450,1],[2455,1],[2460,3],[2465,3],[2470,4],[2475,2],[2480,1],[2485,3],[2495,3],[2500,1],[2505,2],[2515,1],[2520,2],[2530,3],[2535,1],[2545,2],[2550,2],[2555,2],[2560,2],[2565,2],[2570,3],[2575,1],[2580,1],[2585,3],[2590,1],[2595,4],[2600,3],[2605,2],[2610,3],[2615,3],[2620,1],[2630,1],[2635,1],[2640,1],[2650,3],[2655,2],[2675,1],[2685,1],[2690,2],[2695,3],[2705,1],[2710,3],[2715,1],[2725,2],[2740,1],[2745,2],[2750,4],[2755,1],[2760,1],[2775,1],[2785,2],[2795,1],[2800,2],[2805,1],[2815,1],[2820,2],[2825,2],[2830,1],[2835,2],[2845,2],[2860,2],[2870,1],[2875,1],[2885,1],[2890,2],[2895,2],[2905,4],[2910,1],[2915,1],[2930,1],[2945,1],[2960,1],[2975,1],[2980,1],[2985,1],[2990,2],[2995,2],[3000,1],[3005,1],[3010,1],[3030,1],[3035,1],[3040,1],[3045,1],[3050,2],[3090,1],[3100,1],[3110,2],[3115,2],[3130,1],[3135,1],[3150,1],[3155,1],[3165,3],[3175,1],[3180,1],[3240,1],[3260,1],[3265,1],[3270,2],[3275,2],[3295,1],[3305,1],[3320,1],[3345,2],[3355,1],[3365,1],[3370,1],[3380,1],[3390,1],[3420,1],[3430,1],[3445,1],[3450,2],[3485,3],[3490,2],[3505,1],[3515,1],[3520,1],[3560,1],[3580,1],[3585,1],[3605,1],[3620,1],[3665,1],[3680,1],[3705,1],[3725,1],[3740,1],[3765,1],[3775,1],[3780,1],[3800,2],[3810,1],[3815,1],[3820,1],[3825,1],[3940,1],[3960,2],[3980,1],[4025,1],[4080,1],[4095,1],[4105,1],[4130,1],[4165,1],[4185,1],[4190,1],[4195,1],[4240,1],[4260,1],[4280,1],[4370,1],[4395,2],[4415,1],[4435,1],[4480,2],[4485,1],[4645,1],[4665,1],[4670,1],[4770,1],[4870,1],[5010,1],[5090,1],[5130,1],[5230,1],[5260,1],[5410,1],[5485,1],[5540,1],[6225,1],[7015,1],[7520,1]]",21932836.65960876,18786.0
North Carolina,North Carolina,36.5800641,33.8447612,-75.461464,-84.320491,35.561722203120326,-79.66826423561477,1087.241741267284,1416843.0,44.6465520534265,76.23796845539934,4367608.0,25729549.0,16750981.0,18541383.0,58843736.0,39.0,124233257.0,9.75,31058314.25,1227344217.8644104,8554283851.667209,5048814035.743519,5652332290.061193,19124490452.668552,12079.3234375,39607264848.00492,"[[0,256973],[5,474910],[10,306388],[15,156335],[20,71332],[25,32882],[30,18119],[35,12082],[40,9169],[45,7207],[50,5891],[55,4941],[60,4132],[65,3762],[70,3337],[75,2868],[80,2573],[85,2369],[90,2118],[95,1999],[100,1801],[105,1743],[110,1595],[115,1461],[120,1322],[125,1138],[130,1110],[135,994],[140,971],[145,860],[150,848],[155,698],[160,695],[165,597],[170,598],[175,604],[180,584],[185,527],[190,494],[195,487],[200,444],[205,455],[210,421],[215,396],[220,381],[225,378],[230,338],[235,388],[240,347],[245,334],[250,305],[255,294],[260,283],[265,276],[270,254],[275,216],[280,251],[285,234],[290,242],[295,216],[300,209],[305,196],[310,189],[315,201],[320,170],[325,139],[330,174],[335,164],[340,143],[345,145],[350,153],[355,128],[360,148],[365,127],[370,144],[375,112],[380,140],[385,123],[390,132],[395,145],[400,113],[405,128],[410,99],[415,119],[420,109],[425,97],[430,98],[435,96],[440,100],[445,92],[450,90],[455,89],[460,78],[465,110],[470,89],[475,80],[480,86],[485,71],[490,80],[495,66],[500,84],[505,61],[510,105],[515,79],[520,90],[525,66],[530,94],[535,70],[540,81],[545,68],[550,82],[555,58],[560,64],[565,59],[570,60],[575,65],[580,58],[585,63],[590,66],[595,67],[600,56],[605,49],[610,55],[615,53],[620,41],[625,36],[630,61],[635,50],[640,49],[645,58],[650,55],[655,51],[660,47],[665,54],[670,53],[675,40],[680,33],[685,39],[690,44],[695,38],[700,49],[705,47],[710,46],[715,26],[720,47],[725,41],[730,36],[735,47],[740,42],[745,34],[750,35],[755,38],[760,31],[765,23],[770,39],[775,36],[780,36],[785,36],[790,29],[795,32],[800,42],[805,39],[810,29],[815,28],[820,29],[825,25],[830,33],[835,26],[840,22],[845,23],[850,27],[855,21],[860,28],[865,20],[870,31],[875,19],[880,24],[885,35],[890,31],[895,33],[900,23],[905,26],[910,26],[915,20],[920,16],[925,22],[930,33],[935,33],[940,23],[945,24],[950,15],[955,12],[960,28],[965,18],[970,21],[975,23],[980,19],[985,27],[990,24],[995,25],[1000,10],[1005,26],[1010,17],[1015,17],[1020,25],[1025,15],[1030,13],[1035,22],[1040,14],[1045,20],[1050,11],[1055,20],[1060,20],[1065,16],[1070,13],[1075,16],[1080,21],[1085,16],[1090,15],[1095,16],[1100,20],[1105,16],[1110,18],[1115,15],[1120,18],[1125,15],[1130,16],[1135,11],[1140,15],[1145,12],[1150,13],[1155,15],[1160,18],[1165,12],[1170,12],[1175,13],[1180,16],[1185,21],[1190,12],[1195,11],[1200,8],[1205,15],[1210,9],[1215,15],[1220,21],[1225,15],[1230,15],[1235,18],[1240,12],[1245,16],[1250,14],[1255,15],[1260,14],[1265,20],[1270,23],[1275,16],[1280,16],[1285,11],[1290,15],[1295,10],[1300,13],[1305,9],[1310,18],[1315,20],[1320,16],[1325,19],[1330,15],[1335,16],[1340,16],[1345,14],[1350,11],[1355,8],[1360,12],[1365,14],[1370,11],[1375,13],[1380,12],[1385,12],[1390,12],[1395,11],[1400,8],[1405,9],[1410,16],[1415,7],[1420,11],[1425,10],[1430,16],[1435,7],[1440,8],[1445,11],[1450,7],[1455,9],[1460,5],[1465,11],[1470,17],[1475,9],[1480,5],[1485,11],[1490,16],[1495,18],[1500,9],[1505,10],[1510,12],[1515,7],[1520,17],[1525,7],[1530,7],[1535,9],[1540,11],[1545,8],[1550,7],[1555,6],[1560,7],[1565,5],[1570,11],[1575,12],[1580,13],[1585,8],[1590,9],[1595,12],[1600,5],[1605,8],[1610,11],[1615,12],[1620,5],[1625,4],[1630,6],[1635,2],[1640,8],[1645,8],[1650,11],[1655,6],[1660,9],[1665,12],[1670,7],[1675,10],[1680,11],[1685,8],[1690,8],[1695,9],[1700,7],[1705,8],[1710,6],[1715,8],[1720,6],[1725,7],[1730,5],[1735,9],[1740,7],[1745,10],[1750,4],[1755,8],[1760,9],[1765,5],[1770,4],[1775,4],[1780,4],[1785,1],[1790,6],[1795,6],[1800,4],[1805,5],[1810,6],[1815,5],[1820,4],[1825,3],[1830,4],[1835,3],[1840,5],[1845,9],[1850,5],[1855,5],[1860,2],[1865,6],[1870,6],[1875,7],[1880,2],[1885,6],[1890,9],[1895,8],[1900,6],[1905,4],[1910,4],[1915,4],[1920,7],[1925,4],[1930,4],[1935,5],[1940,6],[1945,4],[1950,7],[1955,7],[1960,3],[1965,5],[1970,6],[1975,6],[1980,7],[1985,12],[1990,3],[1995,6],[2000,5],[2005,2],[2010,5],[2015,3],[2020,2],[2025,4],[2030,5],[2035,4],[2040,4],[2045,4],[2050,3],[2055,4],[2060,7],[2070,3],[2075,4],[2080,8],[2085,3],[2090,3],[2095,6],[2100,1],[2105,8],[2110,1],[2115,4],[2120,7],[2125,5],[2130,1],[2135,3],[2140,4],[2145,7],[2150,2],[2155,3],[2160,2],[2165,3],[2170,3],[2175,2],[2180,1],[2185,1],[2190,3],[2195,1],[2200,1],[2205,3],[2210,3],[2215,3],[2220,1],[2225,3],[2230,2],[2235,5],[2245,4],[2250,1],[2255,1],[2265,5],[2270,4],[2275,2],[2285,5],[2290,1],[2295,6],[2300,1],[2305,3],[2310,1],[2315,3],[2325,2],[2330,6],[2335,6],[2340,1],[2345,2],[2350,2],[2355,2],[2360,6],[2365,3],[2370,5],[2375,1],[2385,2],[2395,1],[2400,5],[2405,3],[2410,2],[2415,1],[2420,2],[2425,2],[2430,2],[2435,1],[2440,3],[2445,1],[2450,1],[2455,1],[2460,4],[2465,2],[2470,1],[2480,3],[2485,1],[2490,1],[2495,1],[2500,1],[2505,4],[2515,2],[2525,2],[2535,4],[2540,3],[2545,3],[2550,2],[2555,3],[2560,3],[2565,2],[2570,1],[2575,2],[2580,3],[2590,3],[2595,1],[2600,1],[2605,1],[2610,1],[2615,2],[2620,1],[2625,1],[2635,2],[2640,1],[2645,2],[2650,1],[2655,1],[2660,1],[2665,1],[2670,2],[2675,1],[2680,1],[2685,3],[2690,4],[2700,3],[2710,2],[2715,3],[2720,1],[2725,3],[2730,3],[2735,1],[2745,3],[2750,1],[2760,1],[2765,4],[2770,2],[2780,3],[2785,2],[2790,2],[2800,2],[2805,1],[2810,1],[2815,1],[2820,3],[2835,1],[2845,1],[2850,1],[2855,1],[2860,2],[2865,3],[2870,1],[2890,2],[2895,1],[2900,3],[2905,2],[2910,2],[2915,3],[2920,1],[2925,1],[2930,1],[2935,1],[2965,1],[2970,1],[2980,1],[2985,1],[2990,1],[2995,1],[3000,1],[3010,1],[3015,2],[3025,1],[3030,1],[3035,1],[3045,1],[3050,1],[3060,1],[3065,3],[3080,3],[3095,1],[3100,1],[3105,2],[3110,2],[3115,5],[3120,1],[3130,2],[3155,1],[3160,2],[3165,1],[3170,2],[3175,1],[3200,2],[3205,1],[3210,1],[3220,1],[3225,3],[3240,1],[3245,1],[3250,1],[3255,1],[3260,1],[3265,1],[3270,1],[3280,1],[3285,1],[3290,2],[3295,1],[3300,1],[3310,1],[3325,1],[3330,2],[3335,1],[3340,1],[3345,2],[3370,2],[3380,1],[3390,1],[3405,1],[3410,1],[3415,1],[3420,1],[3430,3],[3445,2],[3465,2],[3485,1],[3505,1],[3525,1],[3565,1],[3590,1],[3600,2],[3605,1],[3610,1],[3620,1],[3625,2],[3665,2],[3675,1],[3690,1],[3695,1],[3715,1],[3720,1],[3725,1],[3740,1],[3760,3],[3765,2],[3770,3],[3785,1],[3790,1],[3800,1],[3805,2],[3825,1],[3840,1],[3845,1],[3850,2],[3880,1],[3905,1],[3915,1],[3925,1],[3955,1],[3960,1],[3975,1],[3980,2],[4005,1],[4010,1],[4015,1],[4025,1],[4040,1],[4045,1],[4050,1],[4055,1],[4065,1],[4090,1],[4120,1],[4160,1],[4170,1],[4175,1],[4185,1],[4190,1],[4200,1],[4205,1],[4220,1],[4240,1],[4250,1],[4285,1],[4300,1],[4310,1],[4315,1],[4335,1],[4350,1],[4375,1],[4395,1],[4455,1],[4460,1],[4495,1],[4505,2],[4510,1],[4585,1],[4590,1],[4605,1],[4620,1],[4680,1],[4720,1],[4765,1],[4790,1],[4810,1],[4850,1],[4875,1],[4900,1],[4905,1],[4935,2],[4990,1],[5020,1],[5120,1],[5225,1],[5240,1],[5255,1],[5425,1],[5475,1],[5535,1],[5540,1],[5810,1],[5840,1],[5870,1],[5945,1],[6015,1],[6180,1],[6310,1],[6315,1],[6510,1],[6670,1],[6730,1],[6780,1],[6875,1],[6930,1],[7005,1],[8370,1]]",23363984.239612512,2911.0
North Dakota,North Dakota,48.9995807,45.9357419,-96.5847358,-104.0487312,47.34479908485685,-99.79292932372098,974.1955371117616,77129.0,25.33673667623632,82.13776064407574,185246.0,1546186.0,1033798.0,1391479.0,3982242.0,46.0,8138951.0,11.5,2034737.75,45620259.24008788,472210249.4354613,274748904.81969297,383087084.4340912,1123365988.2660306,13136.94091796875,2299032486.195364,"[[0,12352],[5,19649],[10,17749],[15,10510],[20,4537],[25,2330],[30,1351],[35,974],[40,773],[45,627],[50,518],[55,451],[60,412],[65,381],[70,326],[75,264],[80,273],[85,237],[90,217],[95,193],[100,187],[105,179],[110,133],[115,141],[120,114],[125,102],[130,88],[135,81],[140,75],[145,84],[150,91],[155,67],[160,54],[165,51],[170,46],[175,51],[180,42],[185,43],[190,41],[195,47],[200,32],[205,33],[210,39],[215,28],[220,34],[225,27],[230,35],[235,37],[240,31],[245,30],[250,25],[255,24],[260,21],[265,22],[270,13],[275,17],[280,15],[285,16],[290,17],[295,20],[300,15],[305,14],[310,17],[315,15],[320,14],[325,20],[330,6],[335,17],[340,9],[345,17],[350,10],[355,13],[360,3],[365,9],[370,10],[375,6],[380,12],[385,14],[390,13],[395,8],[400,2],[405,6],[410,14],[415,9],[420,12],[425,8],[430,7],[435,4],[440,7],[445,11],[450,9],[455,9],[460,6],[465,5],[470,8],[475,2],[480,4],[485,7],[490,5],[495,5],[500,5],[505,7],[510,12],[515,4],[520,5],[525,4],[530,5],[535,5],[540,10],[545,7],[550,2],[555,4],[560,4],[565,2],[570,1],[580,4],[585,7],[590,7],[595,3],[600,2],[605,3],[610,7],[615,1],[620,5],[625,4],[630,3],[635,3],[640,1],[645,2],[650,4],[655,4],[665,2],[670,2],[675,1],[680,4],[685,1],[690,3],[695,3],[700,1],[705,6],[710,2],[715,2],[720,4],[725,1],[730,1],[735,3],[745,2],[750,3],[760,1],[765,1],[770,4],[775,2],[780,4],[785,1],[790,2],[800,3],[805,3],[815,2],[820,5],[825,1],[830,1],[835,4],[845,1],[850,5],[855,1],[860,2],[865,2],[870,2],[875,1],[880,4],[885,2],[895,2],[905,2],[910,3],[915,2],[925,1],[930,1],[935,2],[940,2],[950,2],[960,1],[970,2],[980,1],[985,1],[995,1],[1015,3],[1020,1],[1025,1],[1030,1],[1045,2],[1055,1],[1060,2],[1065,3],[1070,1],[1075,1],[1085,3],[1090,3],[1095,1],[1110,1],[1115,2],[1120,1],[1140,1],[1145,2],[1150,1],[1155,2],[1165,1],[1170,1],[1175,1],[1180,1],[1190,1],[1195,2],[1210,1],[1215,2],[1220,1],[1225,2],[1235,1],[1245,2],[1250,1],[1260,1],[1265,2],[1270,1],[1275,2],[1280,1],[1285,1],[1310,2],[1325,1],[1345,1],[1350,1],[1355,1],[1370,1],[1385,1],[1405,1],[1410,1],[1420,1],[1440,2],[1450,1],[1480,1],[1490,1],[1505,1],[1515,1],[1535,2],[1565,1],[1595,1],[1635,1],[1675,1],[1705,1],[1715,2],[1735,1],[1805,1],[1810,1],[1830,1],[1880,3],[1890,1],[1910,1],[1920,1],[1935,1],[1975,1],[1985,1],[1995,1],[2065,1],[2080,1],[2085,1],[2110,1],[2125,1],[2130,1],[2160,1],[2230,1],[2305,1],[2315,1],[2325,1],[2350,1],[2475,1],[2480,1],[2505,2],[2525,1],[2615,1],[2640,1],[2655,1],[2715,1],[2790,1],[2810,1],[2835,1],[2980,1],[2995,1],[3200,1],[3255,1],[3455,1],[3475,1],[3640,1],[4155,1],[4395,1],[4495,1],[5275,1],[5305,1]]",1164890.41572717,24.0
Ohio,Ohio,41.9698078,38.4042942,-80.5189699,-84.819958,40.44633134656975,-82.8248552314331,955.746178571736,2194901.0,60.17079304577896,83.0577608585419,10263774.0,36577373.0,23671984.0,29254892.0,72133573.0,36.0,171901596.0,9.0,42975399.0,2544581123.829526,10787412782.87634,6274559221.237483,7911618864.254798,20782057398.06297,9880.413696289062,48300229390.26115,"[[0,493500],[5,705105],[10,434875],[15,235116],[20,113604],[25,52155],[30,27858],[35,17885],[40,13152],[45,10004],[50,8292],[55,6948],[60,5858],[65,5032],[70,4297],[75,3759],[80,3412],[85,3020],[90,2755],[95,2425],[100,2180],[105,1936],[110,1813],[115,1657],[120,1555],[125,1463],[130,1319],[135,1190],[140,1133],[145,1072],[150,969],[155,933],[160,859],[165,736],[170,801],[175,701],[180,646],[185,587],[190,603],[195,561],[200,576],[205,511],[210,495],[215,470],[220,477],[225,425],[230,423],[235,421],[240,418],[245,415],[250,383],[255,363],[260,323],[265,319],[270,306],[275,317],[280,290],[285,281],[290,268],[295,292],[300,288],[305,262],[310,243],[315,237],[320,220],[325,227],[330,230],[335,216],[340,196],[345,213],[350,203],[355,190],[360,205],[365,200],[370,196],[375,169],[380,191],[385,170],[390,178],[395,161],[400,142],[405,149],[410,132],[415,150],[420,144],[425,150],[430,141],[435,147],[440,146],[445,139],[450,116],[455,129],[460,102],[465,112],[470,125],[475,105],[480,118],[485,126],[490,113],[495,118],[500,99],[505,99],[510,101],[515,105],[520,72],[525,109],[530,81],[535,92],[540,83],[545,97],[550,109],[555,86],[560,92],[565,91],[570,79],[575,67],[580,84],[585,72],[590,76],[595,77],[600,69],[605,68],[610,79],[615,61],[620,73],[625,72],[630,64],[635,66],[640,79],[645,65],[650,53],[655,65],[660,65],[665,48],[670,44],[675,55],[680,50],[685,52],[690,50],[695,51],[700,57],[705,54],[710,45],[715,57],[720,50],[725,44],[730,40],[735,55],[740,62],[745,55],[750,37],[755,42],[760,42],[765,33],[770,37],[775,53],[780,36],[785,32],[790,34],[795,36],[800,38],[805,36],[810,29],[815,39],[820,33],[825,45],[830,41],[835,34],[840,38],[845,41],[850,23],[855,20],[860,33],[865,39],[870,35],[875,33],[880,29],[885,28],[890,34],[895,26],[900,29],[905,27],[910,33],[915,34],[920,32],[925,20],[930,30],[935,24],[940,23],[945,25],[950,24],[955,36],[960,19],[965,22],[970,28],[975,32],[980,29],[985,26],[990,23],[995,19],[1000,21],[1005,30],[1010,28],[1015,24],[1020,32],[1025,36],[1030,30],[1035,23],[1040,24],[1045,17],[1050,18],[1055,29],[1060,18],[1065,26],[1070,24],[1075,20],[1080,23],[1085,19],[1090,25],[1095,22],[1100,24],[1105,25],[1110,18],[1115,15],[1120,23],[1125,12],[1130,20],[1135,22],[1140,21],[1145,15],[1150,15],[1155,14],[1160,20],[1165,17],[1170,15],[1175,21],[1180,18],[1185,17],[1190,18],[1195,14],[1200,20],[1205,21],[1210,18],[1215,18],[1220,19],[1225,23],[1230,14],[1235,23],[1240,9],[1245,21],[1250,16],[1255,14],[1260,14],[1265,21],[1270,23],[1275,14],[1280,14],[1285,11],[1290,12],[1295,18],[1300,22],[1305,16],[1310,19],[1315,18],[1320,15],[1325,10],[1330,15],[1335,13],[1340,18],[1345,11],[1350,13],[1355,17],[1360,14],[1365,10],[1370,8],[1375,11],[1380,14],[1385,10],[1390,14],[1395,19],[1400,12],[1405,8],[1410,15],[1415,10],[1420,8],[1425,12],[1430,19],[1435,8],[1440,14],[1445,17],[1450,6],[1455,12],[1460,15],[1465,10],[1470,9],[1475,13],[1480,11],[1485,9],[1490,6],[1495,10],[1500,19],[1505,13],[1510,6],[1515,14],[1520,21],[1525,7],[1530,14],[1535,11],[1540,13],[1545,4],[1550,10],[1555,10],[1560,8],[1565,15],[1570,14],[1575,12],[1580,16],[1585,16],[1590,15],[1595,11],[1600,8],[1605,7],[1610,14],[1615,9],[1620,11],[1625,10],[1630,9],[1635,1],[1640,5],[1645,4],[1650,16],[1655,9],[1660,12],[1665,9],[1670,6],[1675,9],[1680,7],[1685,12],[1690,3],[1695,11],[1700,4],[1705,6],[1710,8],[1715,14],[1720,7],[1725,2],[1730,12],[1735,9],[1740,11],[1745,10],[1750,6],[1755,9],[1760,4],[1765,7],[1770,8],[1775,9],[1780,11],[1785,6],[1790,6],[1795,9],[1800,7],[1805,6],[1810,6],[1815,6],[1820,10],[1825,11],[1830,8],[1835,5],[1840,5],[1845,8],[1850,12],[1855,7],[1860,7],[1865,6],[1870,7],[1875,7],[1880,11],[1885,9],[1890,4],[1895,3],[1900,4],[1905,8],[1910,9],[1915,8],[1920,6],[1925,11],[1930,6],[1935,4],[1940,8],[1945,9],[1950,5],[1955,6],[1960,11],[1965,2],[1970,8],[1975,6],[1980,6],[1985,8],[1990,5],[1995,6],[2000,2],[2005,3],[2010,1],[2015,5],[2020,5],[2025,6],[2030,3],[2035,6],[2040,6],[2045,9],[2050,6],[2055,10],[2060,5],[2065,5],[2070,7],[2075,1],[2080,7],[2085,6],[2090,6],[2095,3],[2100,3],[2105,4],[2110,6],[2115,5],[2120,4],[2125,2],[2130,2],[2135,4],[2140,4],[2145,3],[2150,2],[2155,4],[2160,5],[2165,3],[2170,2],[2175,4],[2180,8],[2185,6],[2190,4],[2195,8],[2200,4],[2205,3],[2210,5],[2215,9],[2220,1],[2225,7],[2230,4],[2235,3],[2240,4],[2245,5],[2250,5],[2255,2],[2260,4],[2265,2],[2270,2],[2275,5],[2280,4],[2285,6],[2290,1],[2295,1],[2300,2],[2305,3],[2310,3],[2315,2],[2320,7],[2325,3],[2330,4],[2335,2],[2340,3],[2345,2],[2350,3],[2355,4],[2360,4],[2365,4],[2370,4],[2375,2],[2380,3],[2385,3],[2390,2],[2395,4],[2400,3],[2405,6],[2410,2],[2415,1],[2420,3],[2425,5],[2430,10],[2435,2],[2440,3],[2450,5],[2455,2],[2465,6],[2470,3],[2475,2],[2480,1],[2485,4],[2490,1],[2495,6],[2500,2],[2505,3],[2510,3],[2520,5],[2525,5],[2530,4],[2535,1],[2540,9],[2545,3],[2550,3],[2555,4],[2560,1],[2565,5],[2570,1],[2575,3],[2580,4],[2585,7],[2590,4],[2595,3],[2600,4],[2605,2],[2610,6],[2615,6],[2620,2],[2630,2],[2640,2],[2645,1],[2650,3],[2655,4],[2660,5],[2665,4],[2670,1],[2675,2],[2680,1],[2685,1],[2690,2],[2695,1],[2700,3],[2710,2],[2715,2],[2720,2],[2725,1],[2735,1],[2740,2],[2745,3],[2750,2],[2755,1],[2760,2],[2765,1],[2770,2],[2775,2],[2780,2],[2785,3],[2790,2],[2795,1],[2800,4],[2805,1],[2810,4],[2815,1],[2820,2],[2830,3],[2835,3],[2840,1],[2845,2],[2850,1],[2855,5],[2860,1],[2865,3],[2870,1],[2875,2],[2880,1],[2885,6],[2890,3],[2895,2],[2900,2],[2905,1],[2910,3],[2915,4],[2920,2],[2925,1],[2930,1],[2935,2],[2940,3],[2945,3],[2955,2],[2960,1],[2965,2],[2970,4],[2975,1],[2980,4],[2990,3],[2995,1],[3005,3],[3010,2],[3015,3],[3020,1],[3025,1],[3030,1],[3040,1],[3045,1],[3055,1],[3060,1],[3065,2],[3070,3],[3080,3],[3085,2],[3095,2],[3110,1],[3120,2],[3125,2],[3130,1],[3140,1],[3160,1],[3165,1],[3170,1],[3175,2],[3180,1],[3185,2],[3190,3],[3210,2],[3215,1],[3220,1],[3225,1],[3230,1],[3235,1],[3240,1],[3245,1],[3250,1],[3260,1],[3270,1],[3275,2],[3280,1],[3285,2],[3295,1],[3300,1],[3305,1],[3310,1],[3315,2],[3320,2],[3325,1],[3330,1],[3345,2],[3355,1],[3360,1],[3365,3],[3370,4],[3375,3],[3380,2],[3385,2],[3390,1],[3395,3],[3400,1],[3405,1],[3410,3],[3415,3],[3425,1],[3430,1],[3440,2],[3455,1],[3465,2],[3470,2],[3475,1],[3480,1],[3485,1],[3490,1],[3495,1],[3510,1],[3515,1],[3525,1],[3530,1],[3535,1],[3550,2],[3560,1],[3565,1],[3575,2],[3580,1],[3585,1],[3595,1],[3600,1],[3605,2],[3625,1],[3635,1],[3640,1],[3645,1],[3655,1],[3665,1],[3670,1],[3685,1],[3695,1],[3705,1],[3740,2],[3745,1],[3755,1],[3765,1],[3770,1],[3775,1],[3815,2],[3840,1],[3850,1],[3860,1],[3870,1],[3885,1],[3900,1],[3905,2],[3910,1],[3935,1],[3945,1],[3950,1],[3955,1],[3980,1],[3995,1],[4020,3],[4040,1],[4050,1],[4065,1],[4080,1],[4125,1],[4135,1],[4140,2],[4145,1],[4165,1],[4185,1],[4190,1],[4195,1],[4205,1],[4210,1],[4215,1],[4220,1],[4265,1],[4270,1],[4290,1],[4300,1],[4305,1],[4320,1],[4330,1],[4380,1],[4385,1],[4400,1],[4410,1],[4415,1],[4445,1],[4455,1],[4470,1],[4495,1],[4500,1],[4520,1],[4560,1],[4600,2],[4605,1],[4615,1],[4675,1],[4730,1],[4765,1],[4775,1],[4815,1],[4890,1],[4965,1],[4975,1],[5005,1],[5010,1],[5020,1],[5155,1],[5170,1],[5245,1],[5290,1],[5380,1],[5385,1],[5450,1],[5495,1],[5560,1],[5580,1],[5585,1],[5590,1],[5640,1],[5710,1],[5735,1],[5745,1],[5805,1],[5880,1],[6175,1],[6240,1],[6290,1],[6320,1],[6515,1],[6630,1],[6670,1],[6685,1],[6690,1],[6770,1],[6935,1],[7080,1],[7160,1],[7475,1],[7770,1],[8010,1],[8625,1]]",39985175.323250525,2845.0
Oklahoma,Oklahoma,36.9999592,33.6975962,-94.432491,-102.9733071,35.61859274561183,-96.8343344602427,1135.114078719241,701280.0,43.83713065044834,92.48493928236076,2230624.0,14682657.0,8049822.0,12284468.0,23312553.0,52.0,60560124.0,13.0,15140031.0,649865535.7971833,5257648267.881628,2482744168.3290243,3978970574.350245,7849357652.3412895,17339.932556152344,20218586198.699387,"[[0,73219],[5,162427],[10,178160],[15,134418],[20,63983],[25,27046],[30,13545],[35,8112],[40,5604],[45,3953],[50,3136],[55,2649],[60,2067],[65,1727],[70,1553],[75,1311],[80,1183],[85,1045],[90,950],[95,841],[100,767],[105,684],[110,615],[115,569],[120,578],[125,474],[130,455],[135,413],[140,378],[145,344],[150,312],[155,313],[160,251],[165,264],[170,255],[175,228],[180,235],[185,211],[190,202],[195,171],[200,173],[205,174],[210,158],[215,148],[220,160],[225,123],[230,121],[235,125],[240,129],[245,119],[250,113],[255,109],[260,102],[265,110],[270,92],[275,90],[280,81],[285,92],[290,89],[295,81],[300,79],[305,75],[310,74],[315,66],[320,53],[325,67],[330,60],[335,55],[340,84],[345,60],[350,68],[355,62],[360,61],[365,59],[370,48],[375,59],[380,54],[385,44],[390,56],[395,52],[400,38],[405,44],[410,46],[415,42],[420,33],[425,42],[430,34],[435,46],[440,40],[445,37],[450,36],[455,43],[460,36],[465,28],[470,31],[475,37],[480,37],[485,30],[490,29],[495,40],[500,20],[505,33],[510,33],[515,33],[520,25],[525,33],[530,18],[535,27],[540,14],[545,26],[550,28],[555,27],[560,23],[565,24],[570,21],[575,15],[580,24],[585,19],[590,30],[595,20],[600,17],[605,15],[610,22],[615,29],[620,23],[625,30],[630,22],[635,16],[640,21],[645,20],[650,13],[655,14],[660,16],[665,20],[670,26],[675,16],[680,10],[685,14],[690,19],[695,13],[700,22],[705,13],[710,19],[715,14],[720,11],[725,14],[730,15],[735,14],[740,11],[745,13],[750,13],[755,11],[760,17],[765,10],[770,11],[775,11],[780,14],[785,7],[790,16],[795,8],[800,17],[805,17],[810,10],[815,10],[820,6],[825,6],[830,8],[835,10],[840,7],[845,10],[850,8],[855,7],[860,8],[865,10],[870,3],[875,3],[880,7],[885,9],[890,4],[895,13],[900,14],[905,6],[910,8],[915,6],[920,4],[925,7],[930,4],[935,7],[940,6],[945,8],[950,8],[955,8],[960,5],[965,11],[970,6],[975,4],[980,9],[985,7],[990,4],[995,9],[1000,2],[1005,9],[1010,8],[1015,9],[1020,7],[1025,4],[1030,6],[1035,12],[1040,4],[1045,9],[1050,6],[1055,6],[1060,6],[1065,5],[1070,6],[1075,8],[1080,3],[1085,10],[1090,5],[1095,6],[1100,5],[1105,8],[1110,3],[1115,7],[1120,6],[1125,5],[1130,7],[1135,7],[1140,6],[1145,9],[1150,6],[1155,3],[1160,2],[1165,6],[1170,6],[1175,2],[1180,2],[1185,6],[1190,6],[1195,4],[1200,6],[1205,9],[1210,5],[1215,3],[1220,4],[1225,1],[1230,4],[1235,7],[1240,3],[1245,2],[1250,2],[1255,9],[1260,6],[1265,4],[1270,1],[1275,7],[1280,2],[1285,7],[1290,5],[1295,2],[1300,3],[1305,3],[1310,4],[1315,2],[1320,7],[1325,4],[1330,3],[1335,2],[1340,5],[1345,1],[1350,4],[1355,7],[1360,4],[1365,4],[1370,6],[1375,3],[1380,2],[1385,4],[1390,3],[1395,3],[1400,4],[1405,5],[1410,2],[1415,2],[1420,1],[1425,1],[1430,1],[1435,2],[1440,5],[1455,8],[1460,5],[1465,6],[1470,2],[1475,3],[1480,2],[1485,4],[1490,4],[1495,4],[1500,1],[1505,4],[1510,4],[1515,3],[1520,2],[1525,3],[1530,4],[1535,3],[1540,4],[1545,1],[1550,2],[1560,3],[1570,2],[1575,3],[1580,2],[1585,3],[1590,3],[1595,1],[1600,2],[1605,1],[1610,2],[1620,4],[1625,4],[1630,5],[1635,4],[1640,1],[1645,1],[1655,1],[1660,2],[1665,2],[1670,4],[1675,1],[1680,3],[1690,2],[1695,1],[1700,2],[1705,1],[1710,4],[1715,2],[1725,2],[1730,1],[1740,1],[1745,6],[1750,2],[1755,1],[1760,3],[1765,1],[1770,1],[1775,1],[1780,1],[1785,4],[1790,2],[1795,1],[1800,2],[1805,2],[1810,1],[1815,1],[1820,2],[1835,2],[1840,3],[1845,2],[1850,1],[1860,2],[1865,1],[1870,2],[1875,2],[1880,2],[1890,1],[1895,2],[1900,2],[1905,1],[1910,2],[1915,2],[1920,2],[1925,1],[1930,1],[1935,1],[1940,5],[1945,4],[1950,3],[1960,3],[1970,1],[1985,1],[1990,3],[1995,2],[2000,2],[2005,1],[2010,3],[2015,2],[2020,2],[2025,1],[2030,1],[2040,1],[2045,3],[2050,2],[2055,1],[2060,1],[2065,1],[2085,1],[2095,1],[2105,1],[2115,2],[2120,1],[2135,1],[2140,2],[2150,2],[2160,2],[2165,3],[2170,1],[2180,1],[2185,1],[2195,1],[2210,2],[2215,4],[2220,2],[2225,2],[2235,1],[2245,2],[2255,1],[2265,1],[2290,1],[2295,1],[2300,1],[2310,1],[2315,1],[2335,1],[2345,1],[2355,1],[2370,1],[2385,2],[2390,1],[2405,1],[2410,1],[2450,1],[2460,1],[2470,1],[2485,1],[2490,1],[2495,1],[2515,1],[2535,1],[2540,2],[2550,1],[2555,1],[2565,1],[2580,1],[2590,1],[2620,1],[2630,1],[2635,1],[2640,1],[2650,2],[2655,1],[2665,1],[2675,2],[2730,1],[2755,1],[2765,1],[2770,1],[2785,1],[2795,2],[2800,1],[2815,1],[2820,1],[2825,1],[2855,1],[2865,1],[2880,1],[2885,1],[2895,2],[2915,3],[2945,1],[2955,1],[2960,1],[3025,1],[3045,1],[3075,1],[3115,1],[3160,1],[3205,1],[3225,1],[3245,1],[3255,1],[3265,1],[3285,1],[3290,1],[3375,1],[3410,1],[3420,1],[3430,1],[3555,1],[3620,1],[3635,1],[3655,1],[3680,2],[3740,1],[3750,1],[3770,1],[3805,1],[3840,1],[3880,1],[3990,1],[3995,1],[4005,1],[4015,1],[4090,1],[4185,2],[4250,1],[4335,1],[4480,1],[4800,1],[4815,1],[4910,1],[4965,1],[5555,1],[5745,1],[6430,1],[6510,1]]",13676736.48241064,802.0
Oregon,Oregon,46.235238,41.993132,-116.6885759,-124.5322486,44.66813166209472,-122.51925036223116,916.2763282397616,773130.0,53.04346952274496,86.15644181350545,4046094.0,14073355.0,9058265.0,11990023.0,22449618.0,46.0,61617355.0,11.5,15404338.75,951924227.4289525,4007947745.9518766,2314508495.8762674,3115259819.4665065,6124895679.662841,11872.35362548828,16514535968.386452,"[[0,114493],[5,215127],[10,174470],[15,118702],[20,63316],[25,27726],[30,12902],[35,7434],[40,5219],[45,3748],[50,2947],[55,2376],[60,1889],[65,1584],[70,1382],[75,1199],[80,1025],[85,903],[90,862],[95,761],[100,710],[105,627],[110,606],[115,531],[120,568],[125,465],[130,422],[135,371],[140,398],[145,374],[150,340],[155,346],[160,308],[165,247],[170,264],[175,241],[180,235],[185,241],[190,217],[195,194],[200,220],[205,206],[210,182],[215,170],[220,187],[225,155],[230,146],[235,139],[240,144],[245,143],[250,125],[255,124],[260,120],[265,115],[270,95],[275,103],[280,98],[285,84],[290,83],[295,95],[300,96],[305,83],[310,87],[315,67],[320,98],[325,96],[330,66],[335,70],[340,68],[345,65],[350,65],[355,67],[360,65],[365,67],[370,67],[375,46],[380,51],[385,63],[390,59],[395,56],[400,45],[405,55],[410,37],[415,47],[420,43],[425,47],[430,42],[435,36],[440,51],[445,37],[450,47],[455,43],[460,36],[465,38],[470,33],[475,48],[480,34],[485,49],[490,37],[495,33],[500,37],[505,35],[510,28],[515,22],[520,33],[525,32],[530,37],[535,26],[540,35],[545,39],[550,18],[555,38],[560,24],[565,27],[570,32],[575,12],[580,25],[585,33],[590,23],[595,24],[600,24],[605,18],[610,21],[615,28],[620,20],[625,18],[630,23],[635,18],[640,13],[645,21],[650,21],[655,12],[660,24],[665,19],[670,17],[675,15],[680,21],[685,20],[690,13],[695,13],[700,16],[705,15],[710,23],[715,15],[720,15],[725,22],[730,15],[735,16],[740,16],[745,13],[750,13],[755,12],[760,7],[765,13],[770,13],[775,10],[780,16],[785,10],[790,13],[795,13],[800,11],[805,10],[810,10],[815,12],[820,9],[825,7],[830,7],[835,9],[840,13],[845,5],[850,12],[855,8],[860,7],[865,8],[870,9],[875,13],[880,8],[885,8],[890,11],[895,7],[900,6],[905,12],[910,4],[915,9],[920,15],[925,4],[930,10],[935,4],[940,7],[945,7],[950,5],[955,7],[960,6],[965,14],[970,2],[975,6],[980,6],[985,3],[990,6],[995,3],[1000,5],[1005,6],[1010,7],[1015,9],[1020,6],[1025,5],[1030,6],[1035,6],[1040,3],[1045,3],[1050,11],[1055,5],[1060,4],[1065,10],[1070,5],[1075,4],[1080,7],[1085,4],[1090,10],[1095,5],[1100,4],[1105,5],[1110,3],[1115,3],[1120,7],[1125,3],[1130,6],[1135,10],[1140,3],[1145,8],[1150,3],[1155,4],[1160,10],[1165,6],[1170,7],[1175,5],[1180,7],[1185,7],[1190,5],[1195,5],[1200,4],[1205,2],[1210,10],[1215,5],[1220,4],[1225,8],[1230,6],[1235,7],[1240,4],[1245,5],[1250,3],[1255,6],[1260,3],[1265,12],[1270,4],[1275,4],[1280,2],[1285,5],[1290,9],[1295,7],[1300,2],[1305,4],[1310,4],[1315,4],[1320,4],[1325,5],[1330,5],[1335,2],[1340,3],[1345,8],[1350,2],[1355,4],[1360,3],[1365,3],[1370,4],[1375,5],[1380,6],[1385,3],[1390,4],[1395,3],[1400,1],[1405,1],[1410,4],[1415,2],[1420,3],[1425,2],[1435,1],[1440,3],[1450,1],[1455,3],[1460,1],[1465,4],[1470,4],[1475,1],[1490,2],[1495,4],[1500,1],[1505,3],[1510,1],[1515,4],[1520,3],[1525,3],[1530,2],[1535,8],[1540,3],[1545,2],[1550,2],[1555,4],[1560,1],[1565,2],[1570,1],[1575,4],[1580,2],[1585,3],[1590,2],[1595,1],[1600,5],[1610,2],[1615,3],[1620,2],[1625,2],[1630,1],[1635,3],[1640,4],[1650,4],[1655,2],[1660,1],[1665,5],[1685,2],[1690,1],[1695,2],[1700,2],[1705,2],[1710,1],[1715,3],[1720,2],[1725,2],[1730,2],[1740,1],[1745,1],[1750,1],[1755,3],[1760,2],[1765,2],[1770,3],[1780,3],[1785,2],[1795,4],[1800,1],[1810,3],[1815,1],[1820,2],[1825,1],[1830,2],[1835,1],[1840,3],[1845,3],[1850,1],[1855,2],[1860,3],[1865,1],[1870,1],[1875,1],[1880,3],[1885,1],[1890,1],[1895,1],[1900,1],[1905,3],[1910,1],[1915,1],[1925,3],[1930,4],[1940,4],[1945,2],[1950,4],[1955,1],[1960,1],[1965,2],[1970,2],[1975,2],[1980,2],[1985,2],[1990,1],[2000,1],[2010,2],[2015,2],[2020,2],[2025,3],[2030,2],[2035,1],[2040,2],[2045,2],[2055,1],[2060,2],[2065,1],[2070,2],[2080,1],[2085,2],[2095,1],[2100,2],[2115,1],[2125,3],[2130,1],[2135,4],[2140,3],[2155,1],[2160,1],[2165,2],[2180,1],[2190,3],[2200,2],[2205,1],[2210,1],[2225,1],[2230,1],[2235,2],[2240,3],[2250,1],[2255,3],[2275,1],[2280,2],[2300,1],[2325,1],[2335,2],[2345,1],[2350,1],[2355,1],[2360,2],[2370,2],[2420,2],[2425,1],[2430,1],[2435,1],[2440,1],[2445,2],[2455,1],[2460,1],[2470,2],[2475,1],[2500,1],[2510,1],[2515,1],[2520,1],[2530,1],[2545,2],[2585,1],[2605,2],[2615,1],[2620,1],[2635,1],[2640,1],[2645,2],[2655,1],[2675,2],[2680,1],[2695,1],[2710,1],[2725,1],[2750,1],[2770,1],[2830,1],[2850,1],[2860,1],[2870,3],[2910,1],[2915,1],[2920,1],[3000,1],[3010,1],[3035,1],[3060,1],[3075,1],[3095,2],[3110,1],[3125,1],[3140,1],[3150,1],[3155,1],[3160,1],[3190,1],[3200,1],[3225,1],[3230,1],[3260,1],[3300,1],[3305,2],[3325,1],[3350,1],[3365,1],[3375,1],[3455,2],[3545,1],[3570,1],[3630,1],[3665,1],[3700,1],[3985,1],[4020,1],[4045,1],[4245,1],[4510,1],[4750,1],[4960,1],[5115,1],[5775,1],[6325,1],[7155,1],[7650,1]]",4391352.901024999,8653.0
Pennsylvania,Pennsylvania,42.2589088,39.7200164,-74.6938101,-80.5190784,40.49902463298193,-77.12686230426131,972.222701844975,1956097.0,54.170853766169465,75.62910942247125,6748000.0,27382959.0,18885042.0,19220565.0,61454820.0,30.0,133691386.0,7.5,33422846.5,1686836380.9880495,8208374040.241821,5163322704.594763,5267619917.078878,17883790484.734158,8541.206530761718,38209943527.63764,"[[0,588184],[5,637856],[10,351857],[15,163280],[20,68976],[25,31197],[30,17615],[35,12312],[40,9295],[45,6986],[50,5749],[55,4988],[60,4103],[65,3474],[70,3064],[75,2665],[80,2412],[85,2285],[90,2031],[95,1826],[100,1656],[105,1493],[110,1397],[115,1284],[120,1188],[125,1127],[130,1045],[135,945],[140,850],[145,773],[150,737],[155,760],[160,684],[165,581],[170,630],[175,586],[180,543],[185,523],[190,478],[195,444],[200,414],[205,412],[210,421],[215,405],[220,328],[225,351],[230,301],[235,325],[240,331],[245,300],[250,311],[255,301],[260,267],[265,283],[270,260],[275,206],[280,226],[285,269],[290,237],[295,251],[300,221],[305,193],[310,210],[315,188],[320,188],[325,180],[330,179],[335,159],[340,155],[345,162],[350,134],[355,151],[360,167],[365,120],[370,158],[375,134],[380,151],[385,119],[390,112],[395,111],[400,117],[405,106],[410,137],[415,119],[420,107],[425,86],[430,117],[435,103],[440,101],[445,109],[450,99],[455,97],[460,102],[465,71],[470,99],[475,108],[480,86],[485,82],[490,74],[495,94],[500,81],[505,99],[510,85],[515,70],[520,84],[525,78],[530,84],[535,63],[540,81],[545,55],[550,67],[555,60],[560,49],[565,59],[570,83],[575,66],[580,64],[585,61],[590,60],[595,61],[600,52],[605,49],[610,50],[615,50],[620,47],[625,62],[630,57],[635,53],[640,70],[645,43],[650,45],[655,39],[660,43],[665,45],[670,41],[675,41],[680,58],[685,51],[690,36],[695,40],[700,33],[705,32],[710,45],[715,29],[720,37],[725,36],[730,31],[735,40],[740,37],[745,42],[750,46],[755,35],[760,46],[765,26],[770,34],[775,44],[780,29],[785,38],[790,40],[795,25],[800,45],[805,27],[810,31],[815,30],[820,27],[825,30],[830,35],[835,28],[840,28],[845,30],[850,36],[855,32],[860,20],[865,31],[870,24],[875,29],[880,24],[885,25],[890,24],[895,26],[900,25],[905,25],[910,24],[915,28],[920,33],[925,29],[930,20],[935,20],[940,20],[945,28],[950,20],[955,15],[960,21],[965,30],[970,24],[975,21],[980,18],[985,21],[990,17],[995,18],[1000,21],[1005,16],[1010,14],[1015,18],[1020,14],[1025,24],[1030,23],[1035,20],[1040,13],[1045,19],[1050,22],[1055,17],[1060,17],[1065,17],[1070,16],[1075,17],[1080,18],[1085,17],[1090,23],[1095,18],[1100,13],[1105,25],[1110,7],[1115,21],[1120,24],[1125,13],[1130,18],[1135,12],[1140,12],[1145,18],[1150,21],[1155,12],[1160,17],[1165,13],[1170,11],[1175,14],[1180,19],[1185,12],[1190,14],[1195,17],[1200,15],[1205,14],[1210,5],[1215,19],[1220,10],[1225,11],[1230,16],[1235,15],[1240,15],[1245,8],[1250,13],[1255,9],[1260,14],[1265,13],[1270,14],[1275,8],[1280,12],[1285,10],[1290,12],[1295,11],[1300,12],[1305,11],[1310,17],[1315,18],[1320,14],[1325,17],[1330,16],[1335,11],[1340,11],[1345,14],[1350,9],[1355,12],[1360,9],[1365,15],[1370,7],[1375,14],[1380,8],[1385,14],[1390,8],[1395,12],[1400,9],[1405,4],[1410,9],[1415,11],[1420,9],[1425,7],[1430,10],[1435,7],[1440,13],[1445,10],[1450,11],[1455,10],[1460,9],[1465,12],[1470,12],[1475,11],[1480,9],[1485,9],[1490,14],[1495,12],[1500,13],[1505,9],[1510,8],[1515,9],[1520,12],[1525,8],[1530,8],[1535,11],[1540,11],[1545,8],[1550,12],[1555,9],[1560,7],[1565,7],[1570,6],[1575,6],[1580,8],[1585,14],[1590,7],[1595,8],[1600,8],[1605,10],[1610,7],[1615,8],[1620,9],[1625,8],[1630,6],[1635,6],[1640,5],[1645,4],[1650,10],[1655,8],[1660,6],[1665,7],[1670,4],[1675,8],[1680,6],[1685,7],[1690,9],[1695,4],[1700,3],[1705,4],[1710,8],[1715,7],[1720,8],[1725,4],[1730,5],[1735,5],[1740,5],[1745,6],[1750,6],[1755,3],[1760,8],[1765,8],[1770,3],[1775,4],[1780,5],[1785,3],[1790,8],[1795,5],[1800,7],[1805,5],[1810,7],[1815,4],[1820,3],[1825,3],[1830,7],[1835,5],[1840,2],[1845,8],[1850,5],[1855,5],[1860,6],[1865,5],[1870,8],[1875,5],[1880,6],[1885,1],[1890,10],[1895,7],[1900,3],[1905,6],[1910,6],[1915,7],[1920,4],[1925,6],[1930,7],[1935,3],[1940,7],[1945,6],[1950,6],[1955,2],[1960,4],[1965,4],[1970,4],[1975,8],[1980,5],[1985,6],[1990,5],[1995,7],[2000,8],[2005,4],[2010,6],[2015,4],[2020,4],[2025,4],[2030,4],[2035,4],[2040,5],[2045,6],[2050,5],[2060,5],[2065,1],[2070,4],[2075,3],[2080,2],[2085,4],[2090,3],[2095,1],[2100,3],[2105,1],[2110,2],[2115,1],[2130,4],[2135,6],[2140,3],[2145,6],[2155,1],[2160,3],[2165,2],[2170,3],[2175,1],[2180,5],[2185,1],[2190,5],[2195,3],[2200,2],[2205,3],[2210,6],[2215,4],[2220,5],[2225,6],[2235,3],[2240,5],[2245,2],[2250,1],[2255,2],[2260,4],[2265,6],[2270,3],[2275,6],[2280,2],[2285,3],[2290,1],[2295,1],[2300,3],[2305,2],[2310,1],[2315,3],[2320,4],[2325,2],[2330,4],[2335,1],[2340,4],[2345,1],[2350,2],[2355,2],[2360,2],[2365,2],[2370,1],[2375,1],[2380,2],[2385,5],[2390,3],[2395,4],[2400,2],[2405,4],[2410,2],[2415,5],[2420,2],[2425,1],[2435,2],[2440,1],[2445,3],[2455,2],[2460,2],[2465,3],[2470,2],[2475,3],[2480,2],[2485,3],[2490,1],[2495,1],[2500,6],[2505,1],[2510,2],[2515,1],[2520,2],[2530,3],[2535,1],[2540,2],[2545,3],[2550,2],[2555,2],[2560,1],[2565,2],[2575,1],[2580,2],[2585,1],[2595,4],[2600,1],[2605,1],[2610,3],[2615,3],[2620,5],[2625,2],[2630,2],[2635,3],[2640,4],[2650,4],[2660,1],[2665,4],[2670,2],[2685,1],[2690,1],[2695,2],[2705,2],[2715,1],[2720,2],[2725,1],[2730,4],[2740,3],[2745,2],[2750,4],[2755,2],[2760,3],[2765,2],[2770,2],[2775,1],[2780,1],[2785,2],[2790,1],[2795,2],[2800,2],[2810,1],[2815,2],[2820,2],[2825,1],[2835,1],[2840,3],[2850,3],[2855,1],[2860,1],[2870,1],[2875,3],[2885,1],[2895,2],[2905,1],[2910,1],[2915,1],[2920,2],[2925,1],[2935,1],[2940,1],[2955,1],[2960,1],[2970,2],[2980,1],[2985,1],[2990,1],[2995,1],[3000,1],[3015,2],[3020,1],[3025,4],[3030,4],[3035,1],[3040,2],[3045,1],[3050,2],[3080,3],[3085,2],[3095,1],[3100,1],[3105,3],[3110,3],[3115,2],[3125,4],[3130,2],[3135,2],[3140,2],[3150,1],[3155,3],[3160,1],[3165,2],[3170,1],[3175,1],[3180,2],[3190,1],[3200,1],[3205,1],[3210,1],[3215,1],[3220,1],[3225,1],[3240,3],[3245,3],[3255,1],[3270,1],[3275,1],[3280,1],[3290,1],[3295,1],[3300,2],[3305,2],[3315,1],[3320,1],[3335,2],[3340,1],[3360,1],[3365,1],[3370,1],[3385,1],[3395,1],[3405,1],[3415,1],[3425,2],[3430,2],[3435,3],[3450,1],[3455,1],[3465,1],[3470,1],[3490,1],[3500,1],[3550,1],[3560,1],[3565,1],[3570,1],[3575,1],[3580,1],[3595,1],[3615,1],[3625,1],[3640,1],[3650,1],[3655,1],[3660,1],[3665,2],[3685,1],[3695,2],[3700,1],[3725,1],[3730,1],[3760,1],[3765,1],[3790,2],[3795,1],[3805,1],[3810,1],[3820,1],[3835,1],[3845,1],[3850,1],[3875,1],[3890,1],[3905,1],[3910,1],[3920,2],[3925,1],[3930,1],[3935,3],[3940,1],[3955,1],[4000,1],[4010,1],[4025,1],[4045,1],[4050,1],[4075,2],[4090,1],[4100,1],[4110,2],[4115,1],[4145,1],[4150,2],[4155,1],[4165,1],[4210,1],[4235,1],[4245,1],[4255,1],[4270,2],[4315,1],[4325,1],[4330,1],[4355,1],[4365,1],[4415,1],[4435,1],[4460,3],[4470,1],[4475,2],[4480,1],[4505,1],[4510,1],[4525,2],[4530,2],[4605,1],[4650,1],[4730,1],[4740,1],[4790,1],[4840,1],[4860,1],[5045,1],[5060,1],[5110,1],[5135,1],[5185,2],[5200,1],[5205,1],[5215,2],[5425,1],[5450,1],[5475,1],[5530,1],[5545,1],[5850,1],[5895,1],[5915,1],[6110,1],[6175,1],[6355,1],[6375,1],[7090,1],[7285,1],[7385,1],[7780,1]]",25679164.9017081,4408.0
Ponce,Ponce,18.1482562,17.8931885,-66.5211113,-66.6849561,18.01746831817794,-66.61425062227073,1032.611598738107,18795.0,82.03094777562863,88.63475595378449,36253.0,43423.0,33535.0,35470.0,1037300.0,38.0,1185981.0,9.5,296495.25,11148615.555871584,14333952.663427737,10682295.691430666,11340961.92918091,345017856.609485,12514.306787109375,392523682.44939584,"[[0,3835],[5,5995],[10,4165],[15,2409],[20,910],[25,363],[30,190],[35,177],[40,108],[45,86],[50,57],[55,53],[60,41],[65,32],[70,35],[75,26],[80,22],[85,16],[90,17],[95,11],[100,7],[105,11],[110,10],[115,13],[120,7],[125,8],[130,10],[135,8],[140,12],[145,8],[150,5],[155,7],[160,3],[165,5],[170,5],[175,4],[180,2],[185,3],[190,3],[195,3],[200,5],[205,5],[210,3],[220,4],[225,5],[230,1],[235,1],[240,3],[245,3],[250,2],[255,3],[260,4],[270,1],[275,5],[280,1],[285,3],[295,2],[300,1],[305,1],[310,2],[315,1],[325,2],[330,1],[340,2],[355,1],[365,1],[400,1],[410,2],[420,2],[455,1],[475,1],[485,2],[505,1],[510,1],[515,1],[520,1],[535,2],[540,1],[550,1],[570,1],[580,1],[590,1],[615,1],[625,2],[650,1],[705,1],[710,1],[725,3],[735,1],[755,1],[760,1],[765,1],[800,1],[805,1],[810,1],[820,2],[945,2],[980,1],[1030,1],[1150,1],[1165,1],[1400,1],[1590,1],[1800,1],[1875,1],[2350,1],[2715,1]]",264167.90303563664,0.0
Rhode Island,Rhode Island,42.0185558,41.1490849,-71.1212939,-71.8845092,41.722595609455695,-71.45342238653664,989.354543934828,203167.0,71.31642079139667,78.55538242037822,233927.0,2713714.0,1945138.0,1859382.0,6249313.0,29.0,13001474.0,7.25,3250368.5,59250519.63219605,817990445.7453065,533080209.7496762,502243661.2822876,1814249977.3044095,8191.034545898437,3726814813.713877,"[[0,54587],[5,85792],[10,33478],[15,11824],[20,4290],[25,2178],[30,1428],[35,1013],[40,873],[45,659],[50,533],[55,416],[60,379],[65,366],[70,298],[75,261],[80,266],[85,222],[90,219],[95,208],[100,169],[105,153],[110,160],[115,169],[120,118],[125,100],[130,95],[135,97],[140,100],[145,94],[150,81],[155,81],[160,85],[165,64],[170,75],[175,66],[180,58],[185,52],[190,58],[195,52],[200,40],[205,51],[210,52],[215,51],[220,40],[225,34],[230,54],[235,32],[240,49],[245,41],[250,33],[255,37],[260,34],[265,29],[270,34],[275,24],[280,22],[285,25],[290,23],[295,17],[300,24],[305,21],[310,30],[315,25],[320,22],[325,14],[330,23],[335,23],[340,14],[345,21],[350,20],[355,18],[360,19],[365,21],[370,13],[375,18],[380,12],[385,13],[390,11],[395,17],[400,11],[405,16],[410,9],[415,8],[420,12],[425,19],[430,16],[435,15],[440,5],[445,16],[450,9],[455,8],[460,5],[465,11],[470,10],[475,13],[480,11],[485,13],[490,11],[495,11],[500,10],[505,7],[510,12],[515,9],[520,10],[525,8],[530,9],[535,6],[540,7],[545,2],[550,9],[555,8],[560,10],[565,6],[570,3],[575,7],[580,12],[585,9],[590,7],[595,5],[600,2],[605,6],[610,2],[615,2],[620,6],[625,3],[630,4],[635,8],[640,4],[645,9],[650,5],[655,2],[660,2],[665,4],[670,7],[675,1],[680,6],[685,1],[690,1],[695,7],[700,6],[705,1],[710,8],[715,4],[720,1],[725,10],[730,4],[735,2],[740,1],[745,6],[750,1],[755,7],[760,6],[765,1],[770,3],[775,5],[780,2],[785,8],[790,4],[795,5],[800,3],[805,2],[810,2],[815,4],[820,2],[825,2],[830,2],[835,1],[840,3],[845,3],[850,3],[855,1],[860,2],[865,2],[870,3],[875,1],[880,2],[885,3],[890,4],[895,3],[900,3],[915,3],[920,4],[925,2],[930,1],[935,4],[940,1],[945,2],[950,4],[960,4],[965,4],[970,2],[975,2],[980,3],[985,1],[990,2],[1005,2],[1010,1],[1015,2],[1020,2],[1025,1],[1030,3],[1035,1],[1040,2],[1045,4],[1060,1],[1065,1],[1075,1],[1080,2],[1085,3],[1090,2],[1095,2],[1100,2],[1105,2],[1120,3],[1125,2],[1140,4],[1145,2],[1165,1],[1175,1],[1180,1],[1185,2],[1195,1],[1200,1],[1210,3],[1215,1],[1225,1],[1240,2],[1245,1],[1250,1],[1255,1],[1265,1],[1270,2],[1275,1],[1285,1],[1290,1],[1295,1],[1300,1],[1305,2],[1310,1],[1315,2],[1325,3],[1330,1],[1340,2],[1345,3],[1350,1],[1365,1],[1370,2],[1385,1],[1395,2],[1400,1],[1405,1],[1410,2],[1420,1],[1430,1],[1435,2],[1460,1],[1465,1],[1470,1],[1475,1],[1495,1],[1500,1],[1510,1],[1525,3],[1530,1],[1535,1],[1540,1],[1545,1],[1555,1],[1565,1],[1580,2],[1585,3],[1595,2],[1615,1],[1620,1],[1625,4],[1635,1],[1645,1],[1650,1],[1660,1],[1665,2],[1700,1],[1720,1],[1725,1],[1730,1],[1735,1],[1740,1],[1760,2],[1775,1],[1795,1],[1805,1],[1840,1],[1855,1],[1860,1],[1875,1],[1885,2],[1890,1],[1920,1],[1930,1],[1945,3],[1975,1],[1980,1],[2015,1],[2065,2],[2090,1],[2115,2],[2130,1],[2140,1],[2150,2],[2165,1],[2200,1],[2220,1],[2230,1],[2280,2],[2305,1],[2345,2],[2375,2],[2420,1],[2460,1],[2475,1],[2545,1],[2570,1],[2580,1],[2635,1],[2685,1],[2705,1],[2790,1],[2900,1],[2930,1],[3025,1],[3165,1],[3330,1],[3385,1],[3415,1],[3505,1],[3625,1],[3650,1],[4170,1],[4705,1],[5640,1],[5940,1],[6195,1],[7090,1],[7225,1]]",1613670.238764769,371.0
San Juan,San Juan,18.4708846,18.3051974,-65.9917002,-66.1242377,18.40615561402595,-66.06121311011353,1097.3298056986612,44357.0,97.71158879987308,90.02110646588464,61037.0,72245.0,67017.0,69916.0,3108642.0,43.0,3378857.0,10.75,844714.25,19705185.501696777,25181069.40975952,22708418.915136725,23386137.56504516,1088010544.2781186,15235.320520019532,1178991355.669757,"[[0,7333],[5,12593],[10,9571],[15,6502],[20,3076],[25,1431],[30,792],[35,498],[40,313],[45,230],[50,165],[55,173],[60,148],[65,120],[70,109],[75,102],[80,65],[85,66],[90,63],[95,52],[100,51],[105,56],[110,49],[115,41],[120,35],[125,26],[130,33],[135,31],[140,29],[145,29],[150,14],[155,25],[160,18],[165,26],[170,19],[175,23],[180,15],[185,19],[190,12],[195,12],[200,14],[205,12],[210,15],[215,10],[220,8],[225,8],[230,10],[235,11],[240,14],[245,9],[250,3],[255,4],[260,9],[265,11],[270,13],[275,5],[280,6],[285,7],[290,9],[295,2],[300,6],[305,6],[310,4],[315,3],[320,7],[325,3],[330,3],[335,2],[340,3],[345,4],[350,3],[355,4],[360,5],[365,3],[370,2],[375,5],[380,1],[385,4],[390,2],[395,5],[400,1],[405,1],[410,3],[415,3],[420,6],[425,1],[430,2],[435,3],[440,4],[445,1],[450,3],[455,1],[460,3],[465,3],[470,1],[475,1],[480,2],[485,2],[490,1],[495,1],[500,2],[505,2],[510,4],[515,2],[520,2],[525,1],[535,2],[540,4],[545,2],[550,3],[560,1],[570,1],[580,2],[590,1],[595,2],[600,1],[605,2],[610,2],[615,2],[620,1],[625,2],[635,1],[645,3],[650,1],[655,2],[665,1],[670,1],[690,1],[695,1],[715,1],[730,1],[745,1],[755,1],[785,2],[790,2],[795,1],[810,1],[820,1],[860,1],[885,1],[895,1],[900,1],[920,2],[945,2],[1015,1],[1020,1],[1030,1],[1050,1],[1085,1],[1115,1],[1135,1],[1165,1],[1200,1],[1205,1],[1225,1],[1325,1],[1525,1],[1530,1],[1560,1],[1600,1],[1665,1],[1940,1],[1990,1],[2070,1],[2135,1],[3440,1],[4035,1]]",793459.5746705676,0.0
South Carolina,South Carolina,35.1979804,32.066963,-78.5754226,-83.3531624,34.044417384117835,-81.01712229167028,1102.2354857465575,908422.0,52.23638099389672,80.47593399077968,4093848.0,17134399.0,11443899.0,12892765.0,33748504.0,44.0,79313415.0,11.0,19828353.75,1175239544.586066,5783338227.258226,3508544534.1972523,4031145985.119061,11194412282.5471,13917.10686035156,25692680573.7077,"[[0,135298],[5,266418],[10,207639],[15,124090],[20,63586],[25,31215],[30,15836],[35,9461],[40,6749],[45,5027],[50,4007],[55,3434],[60,2849],[65,2410],[70,2156],[75,1877],[80,1635],[85,1467],[90,1345],[95,1239],[100,1136],[105,1029],[110,935],[115,838],[120,718],[125,670],[130,623],[135,566],[140,548],[145,481],[150,523],[155,382],[160,419],[165,381],[170,328],[175,345],[180,333],[185,289],[190,276],[195,272],[200,249],[205,205],[210,210],[215,210],[220,215],[225,195],[230,186],[235,174],[240,180],[245,180],[250,163],[255,123],[260,178],[265,146],[270,139],[275,139],[280,146],[285,115],[290,119],[295,99],[300,100],[305,104],[310,104],[315,87],[320,105],[325,81],[330,85],[335,83],[340,80],[345,98],[350,69],[355,69],[360,80],[365,61],[370,71],[375,77],[380,85],[385,62],[390,70],[395,58],[400,59],[405,53],[410,57],[415,55],[420,51],[425,54],[430,40],[435,51],[440,50],[445,41],[450,41],[455,42],[460,41],[465,48],[470,46],[475,47],[480,47],[485,36],[490,45],[495,51],[500,36],[505,30],[510,33],[515,38],[520,37],[525,48],[530,42],[535,29],[540,39],[545,38],[550,42],[555,29],[560,26],[565,29],[570,30],[575,34],[580,26],[585,25],[590,33],[595,27],[600,34],[605,20],[610,27],[615,26],[620,23],[625,33],[630,26],[635,36],[640,33],[645,25],[650,22],[655,26],[660,25],[665,32],[670,38],[675,23],[680,29],[685,14],[690,19],[695,23],[700,13],[705,22],[710,21],[715,19],[720,16],[725,27],[730,32],[735,23],[740,18],[745,27],[750,17],[755,13],[760,17],[765,20],[770,29],[775,17],[780,10],[785,25],[790,17],[795,15],[800,11],[805,19],[810,11],[815,17],[820,18],[825,14],[830,10],[835,21],[840,11],[845,7],[850,14],[855,11],[860,12],[865,12],[870,13],[875,10],[880,10],[885,16],[890,12],[895,15],[900,13],[905,11],[910,9],[915,21],[920,15],[925,9],[930,17],[935,14],[940,17],[945,9],[950,15],[955,12],[960,8],[965,6],[970,7],[975,3],[980,11],[985,17],[990,11],[995,15],[1000,15],[1005,13],[1010,9],[1015,11],[1020,14],[1025,7],[1030,8],[1035,7],[1040,12],[1045,5],[1050,15],[1055,15],[1060,8],[1065,8],[1070,6],[1075,11],[1080,10],[1085,9],[1090,6],[1095,8],[1100,11],[1105,6],[1110,12],[1115,6],[1120,9],[1125,8],[1130,11],[1135,7],[1140,8],[1145,6],[1150,9],[1155,9],[1160,7],[1165,10],[1170,14],[1175,7],[1180,7],[1185,8],[1190,9],[1195,14],[1200,11],[1205,5],[1210,10],[1215,6],[1220,6],[1225,10],[1230,7],[1235,8],[1240,3],[1245,11],[1250,3],[1255,9],[1260,8],[1265,2],[1270,7],[1275,8],[1280,16],[1285,6],[1290,7],[1295,8],[1300,7],[1305,3],[1310,4],[1315,3],[1320,9],[1325,5],[1330,6],[1335,3],[1340,2],[1345,4],[1350,7],[1355,7],[1360,5],[1365,8],[1370,5],[1375,5],[1380,4],[1385,4],[1390,4],[1395,2],[1400,7],[1405,5],[1410,6],[1415,3],[1420,6],[1425,8],[1430,2],[1435,8],[1440,7],[1445,2],[1450,3],[1455,2],[1460,4],[1465,4],[1470,9],[1475,11],[1480,4],[1485,8],[1490,10],[1495,6],[1500,7],[1505,5],[1510,4],[1515,3],[1520,5],[1525,5],[1530,3],[1535,2],[1540,4],[1545,8],[1550,4],[1555,4],[1560,9],[1565,3],[1570,5],[1575,5],[1580,7],[1585,7],[1590,6],[1595,5],[1600,4],[1605,2],[1610,5],[1615,1],[1620,4],[1625,6],[1630,2],[1635,5],[1640,1],[1645,4],[1655,4],[1660,2],[1665,3],[1670,4],[1675,7],[1680,7],[1685,7],[1690,9],[1695,5],[1705,5],[1710,4],[1715,4],[1725,4],[1730,4],[1735,3],[1740,8],[1745,5],[1750,3],[1755,3],[1760,2],[1765,5],[1770,7],[1775,4],[1780,2],[1785,5],[1790,2],[1795,4],[1800,4],[1805,4],[1810,2],[1815,3],[1820,4],[1825,3],[1830,3],[1835,3],[1840,1],[1845,4],[1850,2],[1855,3],[1860,2],[1865,2],[1870,2],[1875,3],[1880,3],[1885,3],[1890,4],[1895,4],[1900,4],[1905,4],[1910,4],[1925,1],[1930,4],[1935,2],[1940,5],[1945,3],[1950,2],[1955,5],[1960,1],[1965,3],[1970,4],[1975,3],[1980,3],[1990,1],[1995,4],[2000,4],[2005,2],[2010,1],[2020,3],[2025,1],[2030,6],[2035,5],[2040,2],[2045,3],[2050,4],[2055,3],[2060,2],[2065,5],[2075,2],[2080,2],[2085,3],[2090,6],[2095,3],[2100,1],[2105,4],[2115,1],[2120,2],[2125,3],[2130,4],[2135,2],[2140,2],[2145,1],[2150,1],[2155,3],[2165,2],[2170,2],[2175,3],[2180,1],[2190,2],[2195,5],[2200,1],[2205,2],[2210,2],[2215,1],[2220,2],[2225,2],[2230,3],[2235,5],[2240,4],[2245,2],[2250,2],[2255,4],[2265,2],[2275,1],[2280,1],[2285,1],[2290,2],[2305,1],[2310,1],[2315,2],[2320,1],[2325,2],[2330,2],[2335,3],[2340,2],[2345,2],[2350,3],[2355,1],[2365,1],[2370,1],[2385,1],[2390,1],[2395,3],[2405,3],[2410,3],[2415,1],[2420,2],[2425,1],[2430,2],[2445,1],[2450,1],[2455,1],[2460,3],[2465,2],[2470,5],[2475,2],[2480,1],[2485,2],[2495,1],[2500,2],[2505,2],[2515,2],[2525,1],[2530,3],[2535,3],[2555,2],[2560,3],[2570,2],[2575,1],[2580,2],[2585,1],[2590,1],[2600,3],[2605,2],[2610,2],[2620,1],[2625,3],[2630,1],[2635,1],[2640,1],[2650,5],[2660,3],[2665,1],[2675,1],[2680,1],[2685,3],[2700,2],[2705,1],[2710,1],[2720,1],[2725,1],[2730,1],[2735,1],[2740,2],[2750,1],[2755,2],[2760,1],[2765,1],[2770,1],[2775,1],[2780,1],[2800,2],[2805,1],[2810,1],[2825,1],[2830,2],[2835,2],[2840,1],[2850,1],[2855,1],[2860,1],[2865,1],[2885,1],[2890,2],[2915,2],[2930,2],[2945,3],[2955,1],[2960,1],[2970,1],[2980,1],[2985,1],[2990,1],[2995,1],[3005,1],[3030,1],[3035,1],[3040,1],[3045,2],[3065,4],[3075,3],[3085,1],[3090,1],[3100,1],[3135,1],[3160,2],[3170,1],[3185,1],[3200,2],[3205,1],[3220,1],[3230,1],[3240,1],[3245,1],[3250,2],[3260,1],[3310,1],[3315,1],[3325,1],[3335,2],[3345,1],[3355,1],[3360,1],[3370,1],[3390,1],[3395,1],[3405,1],[3415,1],[3420,1],[3435,2],[3440,1],[3450,1],[3455,2],[3485,1],[3495,1],[3515,1],[3550,2],[3575,1],[3580,1],[3585,1],[3590,1],[3595,1],[3610,1],[3630,2],[3645,1],[3670,1],[3685,1],[3705,1],[3720,1],[3725,1],[3780,1],[3785,1],[3790,1],[3810,1],[3815,1],[3865,1],[3885,1],[3995,1],[4015,1],[4040,1],[4050,1],[4055,1],[4070,1],[4085,1],[4095,1],[4150,1],[4155,2],[4160,1],[4175,1],[4180,1],[4185,1],[4205,2],[4210,1],[4220,1],[4250,1],[4385,2],[4430,1],[4450,1],[4505,1],[4530,1],[4550,1],[4630,1],[4910,1],[4995,1],[5125,1],[5150,1],[5225,1],[5250,1],[5330,1],[5395,1],[5415,1],[5425,1],[5445,1],[5500,1],[5630,1],[5635,1],[5895,1],[5965,1],[5970,1],[6150,1],[6170,1],[6205,1],[6350,1],[6395,1],[6455,1],[7675,1],[8245,1]]",15082563.872786025,1265.0
South Dakota,South Dakota,45.9448668,42.4824606,-96.4494381,-104.0552852,44.07308081465721,-98.98333945310678,1063.4118124595022,72867.0,22.953633639733887,80.60865525023232,100407.0,1326941.0,846215.0,1115404.0,2988406.0,40.0,6377373.0,10.0,1594343.25,26548740.018109128,439796989.8426026,246083523.44773552,331562627.3456909,922091466.2283047,12397.711004638672,1966083346.882444,"[[0,14617],[5,21579],[10,16312],[15,8463],[20,3428],[25,1606],[30,953],[35,750],[40,561],[45,426],[50,296],[55,272],[60,300],[65,217],[70,198],[75,171],[80,161],[85,128],[90,114],[95,137],[100,129],[105,114],[110,96],[115,84],[120,75],[125,83],[130,66],[135,54],[140,60],[145,74],[150,53],[155,45],[160,38],[165,43],[170,42],[175,46],[180,34],[185,25],[190,33],[195,30],[200,34],[205,25],[210,20],[215,30],[220,22],[225,17],[230,25],[235,15],[240,13],[245,18],[250,22],[255,19],[260,17],[265,14],[270,12],[275,8],[280,8],[285,10],[290,9],[295,11],[300,17],[305,16],[310,17],[315,12],[320,10],[325,9],[330,7],[335,8],[340,13],[345,13],[350,10],[355,9],[360,9],[365,11],[370,12],[375,6],[380,10],[385,5],[390,7],[395,10],[400,7],[405,10],[410,9],[415,6],[420,5],[425,7],[430,5],[435,2],[440,6],[445,6],[450,2],[455,2],[460,7],[465,5],[470,4],[475,2],[480,6],[485,3],[490,3],[495,5],[500,3],[505,3],[510,2],[515,1],[520,7],[525,2],[530,2],[535,2],[540,4],[545,5],[550,5],[555,1],[560,6],[565,4],[570,3],[575,1],[580,5],[585,4],[590,2],[595,1],[600,2],[605,1],[610,2],[615,1],[620,2],[625,1],[630,1],[640,1],[645,4],[655,2],[660,5],[665,1],[670,1],[675,6],[680,1],[685,2],[690,3],[695,4],[705,2],[715,1],[720,2],[725,2],[730,1],[735,4],[745,4],[755,1],[760,1],[765,4],[770,1],[775,2],[780,2],[790,3],[795,1],[800,2],[805,1],[810,3],[820,1],[825,2],[835,1],[840,4],[845,2],[850,2],[855,2],[860,4],[865,2],[870,2],[875,1],[880,1],[885,1],[890,1],[895,3],[905,1],[910,2],[920,1],[925,1],[935,1],[940,3],[970,1],[975,1],[985,1],[995,2],[1005,2],[1010,1],[1015,1],[1025,1],[1030,1],[1040,1],[1045,2],[1065,1],[1075,1],[1085,1],[1090,1],[1100,3],[1115,2],[1120,2],[1125,1],[1130,1],[1135,1],[1145,1],[1150,1],[1170,1],[1175,1],[1180,1],[1200,1],[1235,1],[1245,1],[1280,1],[1290,1],[1295,1],[1310,1],[1335,1],[1345,2],[1350,2],[1365,1],[1380,1],[1385,1],[1440,1],[1455,1],[1465,2],[1490,1],[1495,1],[1500,1],[1525,1],[1530,1],[1545,1],[1555,1],[1570,1],[1575,2],[1620,1],[1625,1],[1650,2],[1660,1],[1690,1],[1700,1],[1715,1],[1720,1],[1735,2],[1740,1],[1750,1],[1760,2],[1790,1],[1800,1],[1810,1],[1825,1],[1905,1],[1910,1],[1925,1],[1940,1],[1945,1],[1970,1],[1990,1],[1995,1],[2075,2],[2095,1],[2100,1],[2145,1],[2185,1],[2195,1],[2210,1],[2215,1],[2325,1],[2335,1],[2345,1],[2400,1],[2460,1],[2510,1],[2515,1],[2580,1],[2650,1],[2685,1],[2980,1],[3295,1],[3525,1],[3590,1],[3655,1],[5180,1]]",1047973.7956763804,21.0
Tennessee,Tennessee,36.6660618,34.9831283,-81.7083271,-90.2647,35.80952684236238,-86.23464057354836,1036.999396024851,1105463.0,51.243416550844486,83.6353663472705,5705461.0,20719459.0,14851087.0,15503024.0,44981803.0,45.0,101760834.0,11.25,25440208.5,1543166870.415982,6608793474.934645,4320925744.605594,4520857794.882216,14175091527.36478,13330.527172851562,31168835412.203228,"[[0,154508],[5,317217],[10,260744],[15,157388],[20,77848],[25,37680],[30,19808],[35,12175],[40,8368],[45,6267],[50,4979],[55,4034],[60,3282],[65,2819],[70,2527],[75,2189],[80,2073],[85,1887],[90,1772],[95,1464],[100,1329],[105,1272],[110,1208],[115,1016],[120,921],[125,783],[130,772],[135,720],[140,678],[145,601],[150,563],[155,534],[160,542],[165,457],[170,394],[175,409],[180,377],[185,373],[190,347],[195,318],[200,294],[205,295],[210,267],[215,254],[220,263],[225,236],[230,252],[235,229],[240,225],[245,233],[250,223],[255,180],[260,172],[265,188],[270,178],[275,152],[280,189],[285,157],[290,149],[295,146],[300,129],[305,136],[310,139],[315,97],[320,126],[325,114],[330,104],[335,103],[340,103],[345,115],[350,111],[355,106],[360,99],[365,86],[370,92],[375,94],[380,91],[385,66],[390,82],[395,75],[400,88],[405,75],[410,74],[415,80],[420,70],[425,65],[430,82],[435,66],[440,77],[445,75],[450,68],[455,65],[460,53],[465,60],[470,50],[475,62],[480,69],[485,50],[490,67],[495,42],[500,59],[505,57],[510,52],[515,55],[520,50],[525,62],[530,49],[535,45],[540,50],[545,48],[550,51],[555,50],[560,47],[565,41],[570,43],[575,40],[580,39],[585,45],[590,48],[595,45],[600,40],[605,47],[610,45],[615,43],[620,30],[625,48],[630,42],[635,33],[640,38],[645,45],[650,36],[655,42],[660,37],[665,33],[670,28],[675,29],[680,38],[685,39],[690,36],[695,31],[700,25],[705,21],[710,33],[715,35],[720,22],[725,36],[730,31],[735,19],[740,15],[745,24],[750,26],[755,25],[760,28],[765,33],[770,23],[775,23],[780,27],[785,25],[790,18],[795,19],[800,23],[805,16],[810,13],[815,18],[820,21],[825,20],[830,25],[835,18],[840,22],[845,23],[850,20],[855,14],[860,18],[865,17],[870,22],[875,22],[880,13],[885,10],[890,19],[895,21],[900,17],[905,25],[910,20],[915,14],[920,11],[925,12],[930,15],[935,19],[940,20],[945,24],[950,14],[955,14],[960,14],[965,14],[970,16],[975,12],[980,9],[985,15],[990,18],[995,14],[1000,18],[1005,17],[1010,11],[1015,14],[1020,13],[1025,17],[1030,19],[1035,17],[1040,12],[1045,13],[1050,24],[1055,11],[1060,12],[1065,13],[1070,9],[1075,12],[1080,11],[1085,13],[1090,14],[1095,10],[1100,15],[1105,13],[1110,8],[1115,17],[1120,11],[1125,13],[1130,10],[1135,14],[1140,9],[1145,14],[1150,13],[1155,14],[1160,13],[1165,11],[1170,16],[1175,15],[1180,5],[1185,11],[1190,5],[1195,14],[1200,13],[1205,10],[1210,15],[1215,7],[1220,6],[1225,10],[1230,10],[1235,11],[1240,10],[1245,12],[1250,12],[1255,13],[1260,12],[1265,7],[1270,10],[1275,13],[1280,10],[1285,3],[1290,8],[1295,10],[1300,13],[1305,8],[1310,8],[1315,11],[1320,8],[1325,9],[1330,11],[1335,6],[1340,2],[1345,4],[1350,15],[1355,9],[1360,9],[1365,8],[1370,4],[1375,7],[1380,8],[1385,8],[1390,7],[1395,9],[1400,10],[1405,8],[1410,9],[1415,17],[1420,6],[1425,6],[1430,7],[1435,5],[1440,4],[1445,6],[1450,5],[1455,6],[1460,11],[1465,3],[1470,7],[1475,5],[1480,2],[1485,5],[1490,7],[1495,9],[1500,6],[1505,8],[1510,4],[1515,5],[1520,8],[1525,3],[1530,2],[1535,10],[1540,8],[1545,7],[1550,5],[1555,11],[1560,8],[1565,4],[1570,5],[1575,4],[1580,3],[1585,8],[1590,3],[1595,4],[1600,10],[1605,7],[1610,7],[1615,9],[1620,7],[1625,6],[1630,7],[1635,9],[1640,3],[1645,6],[1650,4],[1655,5],[1660,6],[1665,6],[1670,2],[1675,6],[1680,3],[1685,6],[1690,4],[1695,3],[1700,3],[1705,3],[1710,4],[1715,7],[1720,8],[1725,3],[1730,6],[1735,7],[1740,6],[1745,4],[1750,4],[1755,5],[1760,6],[1765,2],[1770,6],[1775,4],[1780,1],[1785,4],[1790,5],[1795,5],[1800,7],[1805,1],[1810,4],[1815,4],[1820,6],[1825,2],[1830,10],[1835,7],[1840,5],[1845,3],[1850,3],[1855,5],[1860,3],[1865,11],[1870,2],[1875,4],[1880,5],[1885,4],[1890,1],[1895,5],[1900,4],[1905,1],[1910,6],[1915,7],[1920,6],[1930,4],[1935,8],[1940,5],[1945,4],[1950,1],[1955,3],[1960,1],[1965,5],[1970,5],[1975,3],[1980,1],[1985,8],[1990,3],[1995,4],[2000,5],[2005,3],[2010,4],[2015,8],[2020,4],[2025,4],[2030,3],[2035,2],[2040,1],[2045,4],[2050,4],[2055,2],[2060,4],[2065,5],[2070,3],[2075,8],[2080,1],[2085,6],[2090,4],[2095,1],[2100,3],[2105,3],[2110,3],[2115,5],[2120,3],[2125,1],[2130,6],[2135,5],[2140,6],[2145,2],[2150,1],[2155,2],[2160,2],[2165,5],[2170,3],[2175,3],[2180,4],[2185,4],[2190,2],[2195,3],[2200,2],[2205,2],[2210,6],[2215,4],[2220,6],[2225,5],[2230,5],[2235,2],[2240,2],[2245,2],[2250,1],[2255,5],[2260,3],[2265,3],[2270,1],[2275,4],[2280,2],[2290,5],[2295,1],[2300,3],[2305,3],[2310,2],[2315,2],[2320,2],[2330,4],[2335,2],[2340,2],[2345,2],[2350,1],[2355,2],[2360,2],[2365,5],[2370,1],[2375,1],[2380,4],[2385,2],[2390,1],[2395,2],[2400,2],[2405,1],[2410,4],[2415,3],[2420,2],[2425,1],[2430,3],[2435,1],[2440,2],[2445,5],[2450,3],[2455,2],[2460,2],[2465,2],[2470,4],[2475,3],[2480,4],[2485,1],[2490,5],[2495,3],[2500,1],[2505,2],[2510,2],[2515,3],[2520,8],[2525,4],[2535,1],[2540,2],[2545,3],[2550,1],[2555,1],[2560,2],[2565,1],[2570,2],[2575,3],[2580,2],[2585,4],[2590,3],[2600,1],[2605,1],[2615,2],[2620,1],[2625,2],[2630,1],[2635,1],[2640,2],[2645,2],[2650,3],[2655,2],[2665,4],[2670,3],[2675,1],[2680,4],[2690,5],[2695,1],[2700,5],[2710,2],[2715,1],[2725,1],[2730,1],[2735,2],[2745,3],[2750,1],[2760,1],[2765,1],[2770,2],[2775,1],[2780,2],[2790,3],[2795,2],[2800,3],[2810,3],[2815,1],[2820,2],[2825,1],[2830,1],[2835,4],[2840,1],[2850,2],[2855,3],[2865,3],[2870,1],[2880,2],[2885,1],[2890,2],[2895,1],[2910,1],[2915,2],[2925,3],[2930,1],[2935,2],[2940,1],[2950,1],[2970,2],[2975,2],[2995,1],[3005,1],[3020,1],[3025,1],[3030,1],[3040,1],[3055,1],[3065,3],[3070,2],[3080,1],[3090,1],[3095,2],[3100,3],[3110,1],[3115,1],[3120,1],[3125,1],[3130,2],[3135,1],[3140,1],[3150,2],[3155,2],[3160,1],[3170,1],[3175,2],[3180,2],[3195,1],[3200,1],[3205,2],[3220,2],[3225,1],[3235,3],[3240,2],[3245,1],[3250,1],[3265,1],[3270,2],[3290,1],[3295,1],[3300,1],[3310,1],[3315,1],[3325,1],[3330,1],[3340,1],[3345,1],[3350,1],[3355,1],[3365,1],[3375,1],[3390,1],[3405,2],[3420,1],[3425,1],[3430,1],[3435,1],[3440,1],[3450,2],[3460,2],[3465,2],[3485,1],[3490,1],[3500,1],[3505,2],[3510,1],[3520,2],[3525,1],[3530,1],[3535,1],[3575,2],[3600,1],[3605,1],[3640,2],[3655,1],[3660,1],[3680,1],[3685,1],[3710,1],[3715,1],[3740,1],[3755,2],[3765,2],[3775,1],[3790,2],[3810,3],[3815,3],[3820,1],[3850,1],[3870,1],[3875,2],[3885,1],[3935,1],[3945,1],[3975,1],[3985,1],[3990,1],[4015,1],[4050,1],[4075,1],[4080,1],[4130,1],[4150,1],[4165,1],[4185,1],[4190,2],[4210,1],[4215,1],[4230,2],[4240,1],[4245,1],[4265,1],[4295,1],[4315,1],[4345,1],[4350,1],[4355,1],[4360,1],[4385,1],[4410,3],[4420,1],[4435,1],[4460,2],[4470,2],[4505,1],[4530,1],[4555,1],[4575,1],[4590,1],[4595,1],[4605,1],[4620,1],[4645,1],[4660,1],[4680,1],[4725,1],[4740,1],[4750,1],[4770,1],[4785,1],[4820,1],[4855,1],[4890,1],[4920,1],[4925,1],[4935,1],[4945,1],[4990,1],[5000,1],[5095,1],[5140,2],[5165,1],[5175,1],[5185,1],[5210,1],[5220,1],[5240,1],[5250,1],[5275,1],[5325,1],[5385,1],[5420,1],[5440,1],[5445,1],[5455,1],[5500,1],[5550,1],[5675,1],[5685,1],[5770,1],[5820,1],[5970,1],[6045,1],[6090,1],[6095,1],[6445,1],[6610,1],[6625,1],[6835,1],[7160,1],[7525,1],[8115,1]]",23662530.72761243,1311.0
Texas,Texas,36.4996053,25.850764,-93.5635757,-106.6431534,30.929198749617832,-97.40327271259828,1121.5705542622602,5480572.0,60.79601273904659,90.48960997104636,38723843.0,99147886.0,64406762.0,83676928.0,195792106.0,51.0,481747525.0,12.75,120436881.25,11346656487.880651,34716220492.69649,20090087039.73597,27166770431.47282,67138265967.31988,16596.14208984375,160458000419.10593,"[[0,623204],[5,1333974],[10,1369014],[15,943013],[20,495962],[25,225270],[30,104979],[35,61620],[40,42055],[45,30740],[50,25090],[55,20567],[60,17222],[65,14753],[70,12854],[75,11135],[80,9939],[85,8892],[90,7835],[95,6794],[100,6071],[105,5463],[110,4889],[115,4436],[120,4156],[125,3756],[130,3388],[135,3118],[140,2859],[145,2703],[150,2519],[155,2343],[160,2155],[165,2041],[170,2013],[175,1851],[180,1770],[185,1614],[190,1552],[195,1489],[200,1394],[205,1386],[210,1277],[215,1256],[220,1194],[225,1132],[230,1129],[235,993],[240,996],[245,973],[250,903],[255,915],[260,890],[265,823],[270,757],[275,747],[280,771],[285,714],[290,705],[295,717],[300,660],[305,617],[310,563],[315,572],[320,565],[325,559],[330,525],[335,491],[340,498],[345,483],[350,463],[355,506],[360,465],[365,432],[370,437],[375,452],[380,428],[385,384],[390,363],[395,396],[400,371],[405,376],[410,378],[415,351],[420,303],[425,340],[430,321],[435,320],[440,296],[445,293],[450,329],[455,316],[460,288],[465,297],[470,273],[475,251],[480,265],[485,261],[490,251],[495,245],[500,251],[505,231],[510,279],[515,236],[520,243],[525,222],[530,232],[535,196],[540,226],[545,214],[550,218],[555,185],[560,195],[565,185],[570,173],[575,175],[580,202],[585,173],[590,168],[595,180],[600,168],[605,162],[610,169],[615,165],[620,166],[625,182],[630,135],[635,167],[640,166],[645,142],[650,140],[655,135],[660,141],[665,159],[670,138],[675,137],[680,132],[685,120],[690,111],[695,115],[700,133],[705,112],[710,125],[715,128],[720,106],[725,126],[730,123],[735,101],[740,104],[745,117],[750,123],[755,96],[760,129],[765,104],[770,105],[775,88],[780,99],[785,118],[790,99],[795,100],[800,99],[805,117],[810,92],[815,83],[820,93],[825,84],[830,101],[835,88],[840,98],[845,85],[850,77],[855,79],[860,102],[865,93],[870,81],[875,71],[880,86],[885,89],[890,64],[895,84],[900,71],[905,69],[910,77],[915,77],[920,72],[925,59],[930,87],[935,81],[940,82],[945,79],[950,76],[955,75],[960,63],[965,63],[970,80],[975,58],[980,69],[985,53],[990,63],[995,59],[1000,67],[1005,74],[1010,67],[1015,49],[1020,58],[1025,64],[1030,65],[1035,65],[1040,63],[1045,59],[1050,53],[1055,56],[1060,34],[1065,44],[1070,61],[1075,43],[1080,58],[1085,51],[1090,54],[1095,54],[1100,42],[1105,50],[1110,59],[1115,49],[1120,46],[1125,52],[1130,40],[1135,40],[1140,48],[1145,55],[1150,43],[1155,43],[1160,38],[1165,38],[1170,52],[1175,40],[1180,41],[1185,41],[1190,34],[1195,42],[1200,41],[1205,41],[1210,40],[1215,48],[1220,55],[1225,50],[1230,45],[1235,36],[1240,37],[1245,46],[1250,45],[1255,39],[1260,42],[1265,40],[1270,50],[1275,37],[1280,45],[1285,25],[1290,35],[1295,32],[1300,39],[1305,25],[1310,30],[1315,40],[1320,35],[1325,36],[1330,25],[1335,30],[1340,37],[1345,44],[1350,32],[1355,21],[1360,41],[1365,47],[1370,25],[1375,34],[1380,21],[1385,31],[1390,26],[1395,25],[1400,30],[1405,27],[1410,27],[1415,26],[1420,29],[1425,28],[1430,21],[1435,36],[1440,28],[1445,20],[1450,36],[1455,27],[1460,27],[1465,31],[1470,31],[1475,15],[1480,29],[1485,20],[1490,22],[1495,16],[1500,25],[1505,17],[1510,27],[1515,26],[1520,19],[1525,22],[1530,24],[1535,18],[1540,21],[1545,24],[1550,20],[1555,28],[1560,19],[1565,24],[1570,18],[1575,21],[1580,22],[1585,18],[1590,17],[1595,21],[1600,21],[1605,19],[1610,14],[1615,22],[1620,29],[1625,17],[1630,18],[1635,11],[1640,20],[1645,16],[1650,22],[1655,20],[1660,11],[1665,18],[1670,31],[1675,15],[1680,25],[1685,12],[1690,17],[1695,15],[1700,14],[1705,17],[1710,20],[1715,20],[1720,16],[1725,9],[1730,16],[1735,16],[1740,13],[1745,17],[1750,20],[1755,13],[1760,19],[1765,7],[1770,17],[1775,12],[1780,18],[1785,21],[1790,15],[1795,10],[1800,12],[1805,10],[1810,14],[1815,12],[1820,10],[1825,11],[1830,19],[1835,18],[1840,14],[1845,15],[1850,13],[1855,14],[1860,12],[1865,12],[1870,7],[1875,18],[1880,14],[1885,16],[1890,13],[1895,9],[1900,13],[1905,14],[1910,15],[1915,9],[1920,14],[1925,10],[1930,14],[1935,20],[1940,10],[1945,12],[1950,11],[1955,10],[1960,7],[1965,17],[1970,7],[1975,10],[1980,13],[1985,11],[1990,18],[1995,13],[2000,10],[2005,10],[2010,10],[2015,12],[2020,7],[2025,8],[2030,9],[2035,9],[2040,14],[2045,11],[2050,8],[2055,17],[2060,6],[2065,14],[2070,10],[2075,9],[2080,9],[2085,13],[2090,9],[2095,7],[2100,7],[2105,7],[2110,7],[2115,7],[2120,7],[2125,9],[2130,13],[2135,10],[2140,9],[2145,4],[2150,7],[2155,11],[2160,9],[2165,6],[2170,12],[2175,10],[2180,8],[2185,6],[2190,8],[2195,8],[2200,7],[2205,12],[2210,11],[2215,6],[2220,8],[2225,5],[2230,14],[2235,3],[2240,8],[2245,10],[2250,5],[2255,13],[2260,5],[2265,8],[2270,5],[2275,14],[2280,8],[2285,7],[2290,6],[2295,2],[2300,13],[2305,10],[2310,5],[2315,7],[2320,12],[2325,13],[2330,6],[2335,5],[2340,4],[2345,4],[2350,6],[2355,6],[2360,4],[2365,9],[2370,9],[2375,6],[2380,9],[2385,6],[2390,3],[2395,6],[2400,8],[2405,4],[2410,6],[2415,3],[2420,7],[2425,7],[2430,7],[2435,3],[2440,9],[2445,9],[2450,6],[2455,4],[2460,4],[2465,3],[2470,2],[2475,8],[2480,5],[2485,5],[2490,2],[2495,4],[2500,12],[2505,6],[2510,15],[2515,8],[2520,6],[2525,10],[2530,4],[2535,3],[2540,3],[2545,2],[2550,4],[2555,6],[2560,11],[2565,4],[2570,10],[2575,1],[2580,6],[2585,5],[2590,6],[2595,4],[2600,4],[2605,8],[2610,5],[2615,2],[2620,1],[2625,3],[2630,9],[2635,2],[2645,1],[2650,8],[2660,1],[2665,6],[2670,4],[2675,3],[2680,5],[2685,4],[2690,6],[2695,2],[2700,5],[2705,2],[2710,5],[2715,2],[2720,6],[2725,4],[2730,3],[2735,6],[2740,4],[2745,5],[2750,2],[2755,4],[2760,5],[2765,6],[2770,2],[2775,3],[2780,2],[2785,3],[2790,7],[2795,2],[2800,3],[2805,1],[2810,7],[2815,3],[2820,3],[2825,2],[2830,3],[2835,3],[2840,4],[2845,7],[2850,2],[2855,2],[2860,6],[2865,4],[2870,2],[2875,2],[2880,3],[2890,2],[2900,2],[2905,1],[2910,5],[2915,5],[2920,2],[2925,5],[2930,3],[2935,4],[2940,3],[2945,2],[2950,1],[2955,4],[2960,3],[2965,3],[2970,5],[2975,5],[2980,3],[2985,2],[2995,5],[3005,3],[3010,4],[3015,2],[3020,3],[3025,2],[3030,2],[3040,3],[3045,1],[3050,2],[3055,4],[3060,2],[3065,4],[3070,2],[3090,5],[3095,2],[3100,1],[3105,1],[3110,5],[3115,1],[3120,6],[3125,2],[3130,4],[3135,4],[3140,2],[3145,1],[3150,1],[3155,2],[3160,1],[3165,1],[3170,3],[3175,2],[3180,3],[3185,2],[3190,1],[3195,2],[3200,3],[3205,3],[3210,3],[3215,2],[3220,2],[3225,4],[3230,1],[3235,2],[3240,3],[3245,2],[3255,1],[3265,2],[3270,2],[3275,4],[3280,2],[3285,1],[3290,1],[3295,3],[3300,2],[3305,2],[3315,4],[3325,1],[3330,3],[3335,3],[3340,2],[3345,2],[3350,2],[3355,2],[3360,4],[3370,1],[3375,2],[3380,1],[3385,3],[3395,1],[3400,1],[3410,4],[3415,1],[3435,2],[3440,2],[3445,4],[3450,1],[3460,1],[3465,3],[3470,2],[3480,3],[3485,1],[3495,1],[3500,2],[3505,1],[3510,2],[3515,3],[3520,6],[3525,1],[3530,3],[3535,1],[3540,1],[3545,3],[3550,1],[3555,2],[3560,1],[3565,2],[3570,2],[3575,2],[3580,2],[3585,2],[3590,2],[3595,2],[3600,1],[3605,1],[3615,1],[3625,1],[3630,1],[3640,2],[3650,1],[3660,1],[3670,2],[3680,4],[3685,1],[3690,1],[3695,2],[3705,2],[3715,1],[3730,2],[3745,2],[3750,2],[3755,1],[3770,1],[3775,1],[3780,1],[3785,1],[3795,2],[3800,3],[3810,1],[3815,1],[3820,1],[3825,1],[3835,1],[3855,4],[3860,1],[3865,1],[3875,1],[3880,2],[3885,1],[3890,2],[3905,1],[3910,1],[3925,1],[3940,1],[3955,1],[3980,1],[3985,1],[3990,1],[3995,1],[4000,1],[4005,2],[4010,2],[4015,1],[4020,1],[4025,1],[4040,2],[4045,1],[4050,1],[4065,2],[4075,3],[4080,1],[4085,2],[4095,1],[4105,1],[4115,2],[4135,1],[4140,2],[4145,1],[4160,1],[4175,1],[4180,2],[4185,1],[4190,2],[4195,1],[4215,1],[4225,1],[4235,1],[4260,1],[4265,1],[4270,1],[4275,1],[4280,1],[4290,1],[4295,1],[4300,2],[4330,1],[4335,1],[4345,1],[4365,1],[4375,1],[4385,2],[4390,1],[4400,1],[4410,3],[4415,1],[4455,1],[4465,1],[4480,2],[4490,2],[4500,1],[4505,1],[4510,2],[4525,2],[4535,1],[4540,2],[4545,2],[4555,2],[4570,1],[4630,1],[4645,1],[4650,1],[4680,1],[4695,1],[4710,1],[4745,1],[4760,1],[4770,1],[4780,1],[4785,1],[4790,1],[4810,2],[4820,2],[4835,1],[4870,1],[4880,1],[4900,1],[4945,1],[4990,1],[5020,1],[5030,1],[5045,1],[5060,1],[5065,2],[5085,1],[5100,1],[5115,1],[5120,1],[5155,2],[5250,1],[5265,1],[5275,1],[5290,1],[5300,1],[5305,1],[5360,1],[5370,1],[5375,1],[5380,1],[5400,1],[5405,1],[5430,1],[5495,2],[5540,1],[5560,1],[5645,1],[5695,1],[5725,1],[5735,1],[5765,1],[5785,1],[5815,1],[6000,1],[6075,2],[6170,1],[6200,1],[6380,1],[6470,1],[7225,1]]",80026541.89290658,14139.0
Toa Alta,Toa Alta,18.398781,18.3371134,-66.1972768,-66.27888,18.36836268463203,-66.23715058685059,1092.48141194142,1311.0,80.46536796536796,88.16408876933423,749.0,880.0,1722.0,1517.0,66840.0,39.0,71708.0,9.75,17927.0,242560.3098693847,308285.2862182617,587376.5674804685,508885.4820129394,23495032.662323,13705.5693359375,25142140.307904057,"[[0,261],[5,409],[10,322],[15,175],[20,62],[25,21],[30,6],[35,11],[40,11],[45,4],[50,1],[55,2],[60,3],[65,2],[70,4],[90,1],[105,2],[115,2],[125,1],[165,3],[170,1],[180,2],[205,1],[235,1],[295,1],[310,1],[385,1]]",16920.626142915662,0.0
Toa Baja,Toa Baja,18.4629607,18.3949722,-66.1647646,-66.2546953,18.43090746720233,-66.1869080547894,1101.6917149519495,6845.0,96.54561558901683,89.71166448230669,4892.0,5470.0,5243.0,6026.0,372552.0,38.0,394183.0,9.5,98545.75,1624156.7208740234,1941378.397528076,1818116.742193604,2062388.0853576667,132254052.55300912,13449.283959960938,139700092.49896246,"[[0,1300],[5,2294],[10,1809],[15,828],[20,294],[25,78],[30,37],[35,16],[40,19],[45,11],[50,11],[55,6],[60,4],[65,7],[70,7],[75,10],[80,10],[85,4],[90,6],[95,7],[100,5],[105,6],[110,3],[115,7],[120,1],[125,2],[130,1],[135,1],[140,3],[145,3],[150,3],[155,4],[160,1],[165,4],[175,1],[180,1],[190,1],[195,3],[210,1],[215,2],[225,1],[235,1],[240,2],[245,1],[250,1],[255,1],[260,1],[265,1],[270,1],[285,1],[310,1],[350,2],[365,2],[390,1],[395,1],[425,1],[435,1],[460,1],[475,1],[480,1],[485,1],[530,1],[545,1],[555,1],[720,1],[775,1],[945,1],[1035,1],[1115,1],[1165,1],[1325,1]]",94017.97175408162,0.0
Trujillo Alto,Trujillo Alto,18.3789271,18.3092078,-65.9809793,-66.0351319,18.360863394633167,-66.01159258361406,1088.6845191555892,2873.0,92.74907222380816,88.42720837180671,3094.0,4085.0,2866.0,2838.0,184968.0,42.0,197851.0,10.5,49462.75,996599.3890808104,1417622.586053467,961540.1236877444,946378.9623474118,64686811.52255246,14416.247363281249,69008952.58372194,"[[0,555],[5,793],[10,598],[15,438],[20,181],[25,101],[30,42],[35,33],[40,14],[45,14],[50,9],[55,9],[60,7],[65,6],[70,7],[75,5],[80,3],[85,3],[90,2],[95,7],[100,2],[105,3],[110,2],[120,1],[125,3],[130,2],[135,2],[140,1],[150,1],[165,1],[180,1],[190,1],[195,1],[210,2],[215,1],[225,1],[230,1],[235,1],[240,2],[245,1],[265,1],[275,1],[280,1],[295,1],[320,2],[335,1],[345,1],[355,1],[395,1],[430,1],[445,1],[465,1],[480,1],[570,1],[1825,1]]",46442.93098691622,0.0
Utah,Utah,42.0010327,36.9984799,-109.0417558,-114.0489169,40.372229602187474,-111.94536657389337,1195.6038664843334,573155.0,65.36611117481826,90.5851673317792,959399.0,9895570.0,5618026.0,8295568.0,19336968.0,41.0,44105531.0,10.25,11026382.75,289538374.0111909,3702205326.030223,1839684335.5312016,2761619146.831567,6656893197.258938,14231.044482421874,15249940379.663122,"[[0,82934],[5,185614],[10,144557],[15,76345],[20,32683],[25,13937],[30,6799],[35,4115],[40,2835],[45,2207],[50,1779],[55,1544],[60,1273],[65,1050],[70,959],[75,829],[80,705],[85,619],[90,582],[95,514],[100,484],[105,499],[110,458],[115,413],[120,387],[125,337],[130,325],[135,311],[140,286],[145,270],[150,262],[155,260],[160,218],[165,210],[170,218],[175,181],[180,208],[185,173],[190,187],[195,174],[200,126],[205,134],[210,150],[215,122],[220,126],[225,130],[230,94],[235,122],[240,106],[245,98],[250,87],[255,86],[260,90],[265,89],[270,77],[275,73],[280,78],[285,80],[290,58],[295,67],[300,53],[305,63],[310,54],[315,62],[320,71],[325,47],[330,48],[335,53],[340,47],[345,37],[350,35],[355,48],[360,42],[365,43],[370,40],[375,45],[380,48],[385,33],[390,27],[395,41],[400,36],[405,34],[410,28],[415,28],[420,24],[425,35],[430,29],[435,35],[440,34],[445,33],[450,29],[455,37],[460,23],[465,39],[470,39],[475,22],[480,21],[485,25],[490,25],[495,27],[500,16],[505,25],[510,34],[515,23],[520,19],[525,16],[530,19],[535,22],[540,21],[545,15],[550,20],[555,13],[560,22],[565,19],[570,20],[575,13],[580,19],[585,14],[590,16],[595,17],[600,21],[605,16],[610,18],[615,10],[620,23],[625,21],[630,13],[635,22],[640,11],[645,14],[650,14],[655,7],[660,15],[665,17],[670,20],[675,11],[680,14],[685,11],[690,14],[695,7],[700,17],[705,15],[710,12],[715,14],[720,17],[725,11],[730,13],[735,7],[740,20],[745,13],[750,11],[755,8],[760,10],[765,6],[770,8],[775,8],[780,14],[785,7],[790,11],[795,10],[800,5],[805,5],[810,14],[815,12],[820,11],[825,6],[830,7],[835,10],[840,3],[845,8],[850,6],[855,8],[860,4],[865,10],[870,4],[875,6],[880,6],[885,9],[890,6],[895,5],[900,9],[905,7],[910,2],[915,4],[920,4],[925,6],[930,9],[935,5],[940,7],[945,4],[950,4],[955,8],[960,4],[965,3],[970,8],[975,3],[980,11],[985,5],[990,3],[995,2],[1000,7],[1005,5],[1010,8],[1015,2],[1020,4],[1025,6],[1030,5],[1035,5],[1040,5],[1045,6],[1050,6],[1055,5],[1060,6],[1065,5],[1070,5],[1075,2],[1080,4],[1085,5],[1090,6],[1095,3],[1100,5],[1105,5],[1110,4],[1115,3],[1120,2],[1125,5],[1130,4],[1135,5],[1140,4],[1145,5],[1150,3],[1155,2],[1160,1],[1165,1],[1170,5],[1175,3],[1180,5],[1185,2],[1190,3],[1195,6],[1200,4],[1205,6],[1210,6],[1215,8],[1220,4],[1225,1],[1230,5],[1235,4],[1240,1],[1245,5],[1250,5],[1255,7],[1260,5],[1265,4],[1270,3],[1275,1],[1280,4],[1285,3],[1290,2],[1300,1],[1305,4],[1310,4],[1315,4],[1320,3],[1325,8],[1330,5],[1335,5],[1340,6],[1345,3],[1350,4],[1355,2],[1360,2],[1365,7],[1370,6],[1375,6],[1380,3],[1385,1],[1390,9],[1395,2],[1400,4],[1405,1],[1410,3],[1415,4],[1420,2],[1425,5],[1430,3],[1435,1],[1440,4],[1445,4],[1450,1],[1455,4],[1460,4],[1465,2],[1470,6],[1475,6],[1480,2],[1485,2],[1490,2],[1495,2],[1510,1],[1515,3],[1520,4],[1525,2],[1530,1],[1540,2],[1545,1],[1550,2],[1555,2],[1560,1],[1565,2],[1570,4],[1575,3],[1580,1],[1585,1],[1590,1],[1595,5],[1605,3],[1620,2],[1625,1],[1630,2],[1635,1],[1640,3],[1645,2],[1655,1],[1660,4],[1665,1],[1670,3],[1675,2],[1680,1],[1685,2],[1690,4],[1695,1],[1700,1],[1715,1],[1730,1],[1735,2],[1740,2],[1745,4],[1750,5],[1755,3],[1760,2],[1765,1],[1770,1],[1800,1],[1805,1],[1810,1],[1815,3],[1825,2],[1835,2],[1840,3],[1845,1],[1860,3],[1870,1],[1875,1],[1880,3],[1890,2],[1895,3],[1900,2],[1905,1],[1910,1],[1915,3],[1920,3],[1925,1],[1940,1],[1945,2],[1950,1],[1960,2],[1965,4],[1970,1],[1975,1],[1985,1],[1990,2],[1995,1],[2005,2],[2010,1],[2015,1],[2020,1],[2025,2],[2030,1],[2035,1],[2040,2],[2045,2],[2055,1],[2060,1],[2070,1],[2085,1],[2090,3],[2100,1],[2110,1],[2135,2],[2150,3],[2160,1],[2170,2],[2175,2],[2195,1],[2210,1],[2230,2],[2235,1],[2240,1],[2245,1],[2250,2],[2255,1],[2260,1],[2285,1],[2290,1],[2295,2],[2310,1],[2315,1],[2320,1],[2325,1],[2330,1],[2335,2],[2340,1],[2370,1],[2375,1],[2385,1],[2395,2],[2400,2],[2425,1],[2435,1],[2450,1],[2460,1],[2505,1],[2515,1],[2520,1],[2530,1],[2535,1],[2540,1],[2555,1],[2570,1],[2590,2],[2595,2],[2615,1],[2620,2],[2630,1],[2640,1],[2665,1],[2680,1],[2715,1],[2730,1],[2740,1],[2750,1],[2760,2],[2765,3],[2775,1],[2785,1],[2795,2],[2825,2],[2845,1],[2870,1],[2890,1],[2905,1],[2910,1],[2915,1],[2930,1],[2935,1],[2940,1],[2950,1],[2985,1],[3015,1],[3020,1],[3060,1],[3065,1],[3070,1],[3085,2],[3100,1],[3105,2],[3110,1],[3115,1],[3145,1],[3150,1],[3180,1],[3185,2],[3200,1],[3220,2],[3235,1],[3250,1],[3280,1],[3305,1],[3325,1],[3360,1],[3375,1],[3385,1],[3420,1],[3435,1],[3445,1],[3475,1],[3490,1],[3535,1],[3635,1],[3645,1],[3695,1],[3755,1],[3825,1],[3830,1],[3895,1],[3905,1],[4020,1],[4090,1],[4170,1],[4220,1],[4315,1],[4320,1],[4355,1],[4460,1],[4560,1],[4610,1],[4615,1],[4725,1],[4755,1],[4760,1],[5610,1],[6030,1],[6575,1]]",4055086.3829833134,3166.0
Vermont,Vermont,45.015495,42.7369251,-71.5000837,-73.422597,44.0487828207837,-72.85471959941763,943.5,19530.0,16.78092263052301,76.05732533686424,31812.0,329338.0,226338.0,225158.0,1199826.0,32.0,2012472.0,8.0,503118.0,7681462.001217652,94661889.3168792,59286277.19868472,58236471.36825255,332076763.18390507,8741.091003417969,551942863.0689394,"[[0,4999],[5,6689],[10,3276],[15,1450],[20,721],[25,347],[30,226],[35,152],[40,119],[45,97],[50,90],[55,83],[60,65],[65,59],[70,57],[75,58],[80,42],[85,44],[90,36],[95,46],[100,40],[105,32],[110,28],[115,42],[120,34],[125,28],[130,28],[135,27],[140,22],[145,29],[150,15],[155,21],[160,13],[165,16],[170,16],[175,15],[180,22],[185,17],[190,12],[195,17],[200,10],[205,13],[210,8],[215,10],[220,14],[225,10],[230,10],[235,8],[240,11],[245,10],[250,6],[255,8],[260,6],[265,4],[270,2],[275,3],[280,7],[285,2],[290,3],[295,6],[300,1],[305,4],[310,6],[315,8],[320,3],[325,5],[330,3],[335,1],[340,4],[345,4],[350,3],[355,5],[360,3],[370,4],[375,5],[380,6],[385,1],[390,4],[395,6],[400,3],[405,4],[415,4],[420,1],[430,2],[435,4],[440,1],[445,3],[450,1],[455,3],[465,1],[470,3],[475,2],[480,1],[485,2],[495,1],[500,3],[505,1],[510,2],[515,3],[520,2],[525,1],[530,2],[535,1],[540,2],[550,1],[555,5],[560,1],[565,1],[575,1],[580,3],[585,2],[590,1],[595,1],[600,1],[605,1],[610,4],[615,2],[620,1],[625,1],[630,2],[635,1],[640,1],[645,2],[655,2],[660,2],[665,1],[675,2],[690,1],[700,1],[705,3],[710,2],[715,1],[725,1],[740,1],[750,1],[755,1],[770,1],[775,1],[780,1],[805,2],[810,1],[820,1],[830,2],[835,1],[840,1],[845,1],[855,1],[865,1],[875,2],[905,1],[935,2],[950,1],[960,1],[965,1],[980,1],[1020,1],[1025,1],[1035,1],[1040,1],[1045,2],[1050,1],[1075,1],[1095,1],[1130,1],[1170,1],[1175,1],[1190,1],[1195,1],[1225,1],[1235,1],[1260,1],[1285,1],[1320,1],[1435,1],[1500,1],[1545,1],[1555,1],[1565,1],[1570,1],[1585,1],[1690,1],[1695,1],[1740,2],[1745,1],[1815,2],[1945,1],[1980,1],[2060,1],[2215,1],[2295,1],[2350,1],[2410,1],[2565,1],[2575,1],[2860,1],[3300,1],[3420,1],[3875,1]]",238985.90700712064,131.0
Virginia,Virginia,39.4610201,36.5409505,-75.3347271,-83.6681913,37.72700164090911,-77.8913908882739,1057.2006945619007,963792.0,44.57259852433782,75.45807219388455,2321740.0,15808832.0,10670719.0,10706673.0,35406414.0,33.0,74914378.0,8.25,18728594.5,631734451.8717219,5119067305.709408,3148679956.818355,3162080824.7770686,11107481842.073708,10145.3509765625,23169044381.250298,"[[0,218145],[5,353348],[10,192777],[15,81715],[20,34031],[25,15753],[30,9366],[35,6959],[40,5548],[45,4575],[50,3541],[55,3105],[60,2511],[65,2051],[70,1831],[75,1537],[80,1404],[85,1288],[90,1177],[95,1054],[100,952],[105,816],[110,864],[115,802],[120,751],[125,681],[130,625],[135,610],[140,548],[145,527],[150,463],[155,445],[160,393],[165,359],[170,395],[175,353],[180,297],[185,349],[190,311],[195,307],[200,287],[205,269],[210,250],[215,233],[220,209],[225,203],[230,178],[235,207],[240,184],[245,214],[250,164],[255,186],[260,169],[265,158],[270,155],[275,156],[280,130],[285,140],[290,140],[295,131],[300,120],[305,123],[310,121],[315,126],[320,114],[325,119],[330,127],[335,106],[340,112],[345,97],[350,104],[355,105],[360,92],[365,78],[370,99],[375,68],[380,69],[385,79],[390,81],[395,68],[400,78],[405,72],[410,59],[415,58],[420,79],[425,55],[430,70],[435,53],[440,53],[445,71],[450,54],[455,45],[460,51],[465,57],[470,62],[475,58],[480,56],[485,54],[490,49],[495,49],[500,48],[505,41],[510,46],[515,43],[520,47],[525,45],[530,42],[535,47],[540,50],[545,49],[550,41],[555,33],[560,40],[565,37],[570,41],[575,43],[580,47],[585,43],[590,35],[595,37],[600,39],[605,43],[610,43],[615,42],[620,44],[625,32],[630,39],[635,26],[640,42],[645,48],[650,29],[655,31],[660,40],[665,34],[670,31],[675,33],[680,32],[685,26],[690,29],[695,20],[700,30],[705,18],[710,28],[715,35],[720,19],[725,23],[730,23],[735,32],[740,22],[745,29],[750,22],[755,27],[760,21],[765,19],[770,12],[775,15],[780,17],[785,22],[790,24],[795,31],[800,13],[805,22],[810,16],[815,33],[820,18],[825,16],[830,21],[835,16],[840,26],[845,13],[850,12],[855,18],[860,20],[865,17],[870,16],[875,18],[880,16],[885,21],[890,24],[895,18],[900,21],[905,14],[910,13],[915,14],[920,22],[925,10],[930,14],[935,11],[940,16],[945,19],[950,14],[955,16],[960,15],[965,17],[970,10],[975,16],[980,11],[985,9],[990,11],[995,15],[1000,11],[1005,14],[1010,9],[1015,9],[1020,6],[1025,16],[1030,8],[1035,10],[1040,8],[1045,14],[1050,12],[1055,20],[1060,17],[1065,15],[1070,7],[1075,11],[1080,11],[1085,11],[1090,11],[1095,14],[1100,5],[1105,9],[1110,4],[1115,12],[1120,9],[1125,7],[1130,12],[1135,12],[1140,12],[1145,8],[1150,9],[1155,10],[1160,6],[1165,12],[1170,10],[1175,8],[1180,6],[1185,7],[1190,10],[1195,8],[1200,8],[1205,9],[1210,9],[1215,10],[1220,7],[1225,10],[1230,11],[1235,10],[1240,12],[1245,6],[1250,9],[1255,10],[1260,3],[1265,13],[1270,9],[1275,9],[1280,8],[1285,7],[1290,6],[1295,10],[1300,9],[1305,9],[1310,9],[1315,8],[1320,8],[1325,6],[1330,3],[1335,5],[1340,6],[1345,7],[1350,7],[1355,3],[1360,8],[1365,6],[1370,6],[1375,7],[1380,10],[1385,6],[1390,6],[1395,5],[1400,5],[1405,10],[1410,12],[1415,3],[1420,6],[1425,10],[1430,8],[1435,6],[1440,4],[1445,5],[1450,5],[1455,8],[1460,4],[1465,5],[1470,3],[1475,5],[1480,6],[1485,9],[1490,4],[1495,4],[1500,3],[1505,7],[1510,5],[1515,5],[1520,6],[1525,5],[1530,4],[1535,6],[1540,3],[1545,5],[1550,5],[1555,7],[1560,9],[1565,4],[1570,8],[1575,4],[1580,5],[1585,1],[1590,6],[1595,7],[1600,7],[1605,2],[1610,5],[1615,10],[1620,2],[1625,6],[1630,3],[1635,6],[1640,6],[1645,4],[1650,5],[1655,4],[1660,3],[1665,5],[1670,5],[1675,5],[1680,6],[1685,3],[1690,4],[1695,1],[1700,3],[1705,4],[1710,2],[1715,1],[1720,4],[1725,5],[1730,3],[1735,6],[1740,3],[1745,3],[1750,6],[1755,4],[1760,3],[1765,4],[1770,5],[1775,7],[1780,5],[1785,4],[1790,3],[1795,5],[1800,3],[1805,2],[1810,4],[1815,3],[1820,5],[1830,5],[1835,4],[1840,2],[1845,1],[1850,4],[1855,4],[1860,9],[1865,5],[1870,5],[1875,3],[1880,7],[1885,1],[1890,4],[1895,1],[1900,1],[1905,3],[1910,3],[1915,5],[1920,3],[1925,2],[1930,4],[1935,1],[1940,2],[1945,3],[1950,1],[1955,3],[1960,4],[1965,5],[1970,1],[1975,6],[1980,3],[1985,4],[1990,7],[1995,2],[2000,9],[2005,3],[2010,1],[2015,3],[2020,3],[2025,3],[2030,2],[2040,1],[2045,4],[2050,2],[2055,3],[2060,2],[2065,2],[2070,3],[2075,1],[2085,2],[2090,1],[2095,2],[2100,1],[2105,2],[2115,2],[2120,1],[2125,2],[2130,4],[2135,2],[2145,1],[2150,2],[2155,4],[2160,2],[2165,3],[2180,1],[2185,3],[2190,2],[2195,2],[2200,1],[2205,1],[2215,1],[2220,2],[2225,1],[2230,3],[2235,2],[2240,1],[2245,3],[2260,1],[2265,3],[2270,1],[2275,3],[2285,2],[2290,2],[2295,1],[2300,1],[2305,1],[2315,4],[2320,2],[2325,3],[2340,1],[2345,1],[2350,1],[2355,1],[2360,1],[2365,1],[2370,3],[2380,2],[2385,3],[2395,1],[2405,3],[2410,3],[2415,1],[2420,2],[2425,1],[2440,3],[2445,2],[2450,1],[2460,2],[2465,1],[2470,1],[2475,3],[2480,1],[2500,4],[2505,3],[2510,1],[2515,1],[2520,1],[2525,1],[2535,1],[2540,2],[2545,1],[2550,1],[2555,3],[2560,2],[2565,3],[2575,1],[2600,1],[2615,2],[2620,2],[2630,1],[2635,1],[2645,2],[2650,3],[2660,1],[2675,1],[2680,1],[2685,1],[2690,2],[2700,1],[2705,2],[2710,3],[2715,1],[2730,2],[2735,1],[2745,2],[2750,2],[2755,1],[2760,1],[2765,1],[2770,1],[2775,1],[2785,2],[2790,1],[2800,2],[2805,2],[2840,1],[2870,1],[2875,1],[2910,1],[2925,1],[2935,1],[2940,1],[2970,1],[2975,2],[2990,2],[3005,1],[3010,2],[3015,1],[3040,2],[3060,1],[3065,3],[3070,1],[3085,1],[3105,1],[3140,1],[3160,1],[3175,2],[3180,1],[3190,1],[3255,1],[3275,1],[3285,1],[3315,1],[3325,1],[3330,1],[3335,1],[3340,1],[3390,1],[3400,1],[3415,2],[3425,1],[3450,1],[3475,1],[3495,1],[3550,1],[3575,1],[3580,1],[3610,1],[3615,1],[3630,1],[3645,1],[3650,2],[3700,1],[3750,1],[3780,1],[3800,1],[3805,2],[3845,2],[3855,1],[3880,1],[3905,1],[3925,1],[3965,1],[3990,1],[4000,1],[4015,1],[4085,1],[4110,1],[4155,1],[4345,1],[4395,2],[4465,2],[4475,1],[4555,2],[4645,1],[4650,1],[4675,1],[4690,1],[4950,1],[4965,1],[5005,1],[5060,1],[5080,1],[5095,1],[5340,1],[5700,1],[5725,1],[5825,1],[5835,1],[5945,1],[6000,1],[6655,1],[7220,1],[7565,1]]",14570516.61273873,2409.0
Washington,Washington,49.0023235,45.5598777,-116.9241842,-124.7364957,47.29685781205788,-121.52409326683716,878.2330699103428,1511815.0,63.96782547586468,83.67213996652706,4625291.0,25809469.0,15273717.0,21679802.0,40550083.0,40.0,107938362.0,10.0,26984590.5,1023643182.1599916,6938127760.604875,3695151786.493649,5315593475.3421135,10503369234.580685,9948.896490478515,27475885439.18132,"[[0,253743],[5,488820],[10,348485],[15,191664],[20,89995],[25,40696],[30,20735],[35,12438],[40,8300],[45,5984],[50,4697],[55,3869],[60,3350],[65,2766],[70,2391],[75,2082],[80,1816],[85,1665],[90,1529],[95,1326],[100,1228],[105,1151],[110,988],[115,971],[120,937],[125,776],[130,845],[135,712],[140,673],[145,591],[150,542],[155,560],[160,516],[165,513],[170,476],[175,389],[180,421],[185,367],[190,378],[195,347],[200,307],[205,313],[210,320],[215,288],[220,276],[225,277],[230,232],[235,249],[240,218],[245,214],[250,223],[255,201],[260,216],[265,172],[270,190],[275,172],[280,173],[285,154],[290,135],[295,134],[300,142],[305,156],[310,124],[315,148],[320,119],[325,144],[330,116],[335,119],[340,118],[345,113],[350,126],[355,113],[360,103],[365,103],[370,99],[375,90],[380,82],[385,104],[390,101],[395,77],[400,95],[405,89],[410,72],[415,68],[420,73],[425,75],[430,72],[435,75],[440,67],[445,58],[450,78],[455,60],[460,82],[465,71],[470,60],[475,70],[480,61],[485,61],[490,70],[495,61],[500,64],[505,48],[510,51],[515,52],[520,55],[525,56],[530,49],[535,52],[540,30],[545,45],[550,42],[555,57],[560,47],[565,56],[570,49],[575,43],[580,41],[585,40],[590,39],[595,40],[600,38],[605,38],[610,36],[615,45],[620,35],[625,23],[630,32],[635,29],[640,36],[645,33],[650,36],[655,23],[660,24],[665,27],[670,32],[675,33],[680,23],[685,35],[690,30],[695,20],[700,22],[705,22],[710,20],[715,25],[720,19],[725,25],[730,30],[735,18],[740,19],[745,23],[750,22],[755,14],[760,16],[765,21],[770,22],[775,17],[780,17],[785,18],[790,11],[795,11],[800,22],[805,12],[810,16],[815,14],[820,20],[825,20],[830,15],[835,12],[840,18],[845,18],[850,10],[855,16],[860,17],[865,14],[870,18],[875,10],[880,10],[885,15],[890,22],[895,17],[900,11],[905,12],[910,12],[915,15],[920,12],[925,12],[930,12],[935,10],[940,11],[945,9],[950,8],[955,12],[960,13],[965,14],[970,9],[975,8],[980,11],[985,12],[990,10],[995,5],[1000,14],[1005,13],[1010,15],[1015,9],[1020,13],[1025,13],[1030,9],[1035,8],[1040,10],[1045,11],[1050,11],[1055,9],[1060,9],[1065,13],[1070,9],[1075,6],[1080,9],[1085,13],[1090,3],[1095,9],[1100,9],[1105,14],[1110,2],[1115,10],[1120,8],[1125,7],[1130,7],[1135,9],[1140,7],[1145,5],[1150,8],[1155,14],[1160,8],[1165,8],[1170,12],[1175,10],[1180,9],[1185,11],[1190,12],[1195,5],[1200,7],[1205,9],[1210,8],[1215,6],[1220,4],[1225,7],[1230,9],[1235,9],[1240,6],[1245,12],[1250,8],[1255,10],[1260,3],[1265,8],[1270,12],[1275,7],[1280,14],[1285,13],[1290,6],[1295,5],[1300,10],[1305,4],[1310,4],[1315,8],[1320,8],[1325,10],[1330,6],[1335,4],[1340,6],[1345,6],[1350,4],[1355,4],[1360,9],[1365,7],[1370,6],[1375,4],[1380,7],[1385,5],[1390,6],[1395,4],[1400,6],[1405,5],[1410,7],[1415,1],[1420,5],[1425,6],[1430,8],[1435,7],[1440,5],[1445,2],[1450,2],[1455,3],[1460,4],[1465,1],[1470,5],[1475,5],[1480,5],[1485,6],[1490,3],[1495,3],[1500,4],[1505,3],[1510,2],[1515,5],[1520,2],[1525,6],[1530,2],[1535,4],[1540,5],[1545,4],[1550,3],[1555,3],[1560,5],[1565,7],[1570,4],[1575,3],[1580,5],[1585,8],[1590,7],[1595,3],[1600,5],[1605,2],[1610,6],[1615,1],[1620,4],[1625,3],[1630,3],[1635,5],[1640,2],[1645,5],[1650,2],[1655,10],[1660,3],[1665,2],[1670,2],[1675,3],[1680,1],[1685,5],[1690,5],[1695,5],[1700,4],[1705,1],[1710,5],[1715,8],[1720,3],[1725,5],[1730,6],[1735,3],[1740,3],[1745,5],[1750,1],[1755,6],[1760,1],[1765,1],[1770,5],[1775,2],[1780,3],[1785,4],[1790,3],[1795,2],[1800,2],[1805,4],[1810,2],[1815,4],[1820,1],[1825,4],[1830,5],[1835,3],[1840,1],[1845,1],[1850,3],[1855,3],[1860,4],[1865,3],[1870,3],[1875,2],[1880,3],[1885,4],[1890,1],[1895,2],[1900,1],[1905,4],[1910,4],[1915,1],[1920,3],[1925,3],[1930,3],[1935,4],[1940,2],[1945,1],[1950,3],[1955,1],[1960,1],[1965,2],[1970,2],[1975,3],[1980,1],[1985,3],[1990,3],[1995,5],[2000,2],[2005,2],[2010,3],[2015,3],[2020,1],[2025,1],[2030,2],[2035,2],[2040,2],[2045,2],[2050,2],[2060,1],[2065,3],[2070,4],[2075,1],[2080,4],[2085,1],[2090,2],[2095,2],[2100,1],[2105,1],[2110,2],[2115,2],[2120,2],[2125,2],[2135,3],[2140,1],[2160,2],[2165,3],[2170,1],[2175,3],[2185,2],[2190,2],[2195,3],[2200,2],[2205,2],[2210,1],[2220,2],[2235,2],[2240,2],[2245,3],[2250,3],[2255,2],[2260,1],[2270,3],[2280,3],[2285,1],[2290,1],[2305,1],[2310,2],[2315,1],[2320,3],[2335,1],[2340,2],[2350,2],[2355,1],[2360,4],[2370,1],[2375,4],[2380,2],[2385,3],[2390,1],[2400,2],[2405,2],[2415,1],[2420,1],[2425,1],[2430,2],[2435,1],[2440,1],[2445,2],[2450,2],[2455,1],[2465,1],[2470,1],[2480,1],[2485,1],[2490,1],[2505,1],[2510,1],[2515,1],[2520,2],[2525,2],[2530,4],[2535,1],[2545,2],[2550,3],[2555,1],[2560,1],[2565,3],[2570,3],[2585,2],[2590,1],[2625,1],[2640,1],[2645,3],[2660,1],[2665,1],[2670,1],[2685,2],[2690,2],[2695,2],[2710,1],[2720,1],[2725,1],[2730,2],[2735,1],[2740,2],[2750,1],[2770,2],[2785,1],[2790,1],[2795,1],[2800,2],[2815,1],[2830,1],[2845,3],[2850,1],[2855,1],[2870,1],[2880,2],[2890,1],[2895,1],[2900,1],[2955,1],[2985,2],[2990,2],[3000,2],[3015,1],[3020,2],[3065,1],[3070,1],[3095,1],[3100,1],[3105,1],[3120,1],[3130,1],[3135,2],[3150,1],[3155,1],[3165,2],[3245,1],[3250,1],[3260,2],[3265,1],[3275,1],[3325,1],[3365,1],[3385,1],[3415,1],[3480,1],[3490,1],[3505,2],[3520,1],[3570,1],[3595,1],[3610,1],[3645,1],[3660,1],[3685,1],[3700,1],[3785,1],[3790,1],[3815,1],[3840,3],[3860,1],[3875,1],[3985,1],[3995,1],[4040,2],[4100,1],[4170,1],[4225,1],[4280,1],[4295,1],[4360,1],[4365,1],[4370,1],[4420,1],[4430,1],[4470,1],[4490,1],[4495,1],[4665,1],[4705,1],[4740,2],[4775,1],[4845,1],[4875,1],[4890,1],[5155,1],[5310,1],[5320,1],[5490,1],[5595,1],[5690,1],[5780,1],[6335,1]]",7305369.816451305,5759.0
West Virginia,West Virginia,40.6214137,37.2052024,-77.729552,-82.6341003,38.84241860248874,-80.65161099280452,977.0521405667632,155047.0,29.649918523398124,82.41043903476135,801063.0,2151890.0,1751183.0,1815916.0,4867613.0,36.0,11387665.0,9.0,2846916.25,204099106.87511897,651650830.412921,482920193.3135161,503366203.0982484,1430129550.20813,10027.434228515624,3272165883.907936,"[[0,34477],[5,51103],[10,29346],[15,15910],[20,7812],[25,3979],[30,2273],[35,1534],[40,1141],[45,829],[50,654],[55,549],[60,443],[65,396],[70,321],[75,298],[80,241],[85,241],[90,218],[95,211],[100,173],[105,141],[110,150],[115,145],[120,111],[125,115],[130,100],[135,110],[140,70],[145,66],[150,76],[155,69],[160,62],[165,62],[170,42],[175,41],[180,56],[185,39],[190,50],[195,37],[200,39],[205,30],[210,33],[215,31],[220,33],[225,35],[230,22],[235,31],[240,29],[245,28],[250,17],[255,24],[260,27],[265,20],[270,19],[275,22],[280,19],[285,19],[290,23],[295,19],[300,18],[305,16],[310,22],[315,12],[320,15],[325,11],[330,13],[335,10],[340,15],[345,8],[350,9],[355,8],[360,14],[365,13],[370,5],[375,12],[380,15],[385,6],[390,4],[395,7],[400,13],[405,16],[410,6],[415,9],[420,10],[425,10],[430,6],[435,8],[440,7],[445,7],[450,8],[455,10],[460,8],[465,12],[470,4],[475,12],[480,5],[485,9],[490,3],[495,3],[500,5],[505,5],[510,4],[515,3],[520,6],[525,4],[530,5],[535,3],[540,6],[545,2],[550,6],[555,5],[560,3],[565,7],[570,4],[575,6],[580,3],[585,2],[590,3],[595,3],[600,8],[605,2],[610,2],[615,4],[620,4],[625,2],[630,2],[635,3],[640,3],[645,3],[650,4],[660,5],[665,5],[670,4],[675,5],[680,1],[685,6],[690,6],[695,3],[700,7],[705,1],[710,3],[715,2],[720,3],[725,2],[730,1],[735,2],[740,5],[745,5],[750,3],[755,2],[765,2],[775,4],[780,1],[785,1],[790,3],[795,1],[800,2],[805,6],[810,3],[815,2],[820,2],[825,1],[830,3],[835,2],[840,4],[845,2],[850,3],[860,1],[870,1],[875,1],[880,1],[885,1],[890,1],[895,2],[900,2],[905,3],[910,2],[915,3],[920,1],[925,2],[935,1],[940,1],[945,1],[950,4],[955,2],[960,1],[965,2],[970,2],[985,1],[990,1],[995,2],[1000,2],[1010,2],[1015,3],[1020,2],[1035,2],[1040,1],[1060,1],[1070,3],[1075,2],[1080,1],[1085,1],[1090,2],[1095,1],[1100,1],[1110,5],[1115,2],[1120,2],[1130,1],[1135,1],[1140,1],[1160,1],[1165,1],[1170,2],[1175,1],[1205,2],[1210,1],[1215,2],[1225,1],[1240,1],[1270,1],[1275,1],[1280,1],[1285,1],[1290,1],[1295,2],[1305,1],[1310,1],[1320,1],[1340,1],[1345,2],[1350,2],[1370,1],[1390,1],[1395,1],[1410,2],[1415,1],[1425,1],[1440,1],[1465,3],[1470,1],[1500,2],[1505,1],[1510,1],[1520,1],[1525,1],[1540,2],[1565,1],[1570,1],[1575,1],[1580,1],[1630,1],[1640,1],[1700,1],[1705,1],[1715,1],[1720,1],[1765,1],[1775,1],[1785,2],[1800,2],[1810,1],[1815,2],[1850,1],[1855,1],[1870,2],[1880,1],[1890,1],[1895,3],[1915,1],[1920,3],[1935,4],[1940,1],[1955,1],[1960,1],[1975,1],[1990,1],[1995,1],[2010,1],[2015,1],[2030,1],[2085,1],[2090,1],[2110,1],[2115,1],[2125,1],[2140,1],[2165,1],[2180,1],[2225,1],[2285,1],[2340,1],[2360,1],[2385,1],[2415,1],[2500,1],[2570,1],[2575,1],[2590,1],[2635,1],[2640,1],[2695,1],[2870,1],[2940,1],[3065,1],[3110,1],[3245,1],[3265,1],[3360,1],[3655,1],[3735,1],[3775,1],[3835,1],[3915,1],[4280,1],[5345,1]]",2708875.48343757,80.0
Wisconsin,Wisconsin,47.0768781,42.4921719,-86.8278719,-92.8799597,43.74074517637867,-89.02073166184773,977.8432202407776,900707.0,53.272569273003775,79.50545817897107,2864486.0,16618092.0,10791249.0,12163643.0,40022005.0,36.0,82459475.0,9.0,20614868.75,716558770.4806976,5012995204.557539,2930894940.5039854,3288724639.7419515,11593386428.6191,10106.67120361328,23542559983.90329,"[[0,208976],[5,275998],[10,160109],[15,97765],[20,51987],[25,25034],[30,13370],[35,8946],[40,6609],[45,4933],[50,3919],[55,3220],[60,2708],[65,2329],[70,2163],[75,1876],[80,1635],[85,1401],[90,1374],[95,1187],[100,1179],[105,1061],[110,995],[115,876],[120,817],[125,720],[130,685],[135,657],[140,672],[145,542],[150,569],[155,518],[160,502],[165,396],[170,422],[175,413],[180,338],[185,351],[190,332],[195,300],[200,330],[205,284],[210,281],[215,289],[220,238],[225,281],[230,239],[235,212],[240,232],[245,217],[250,206],[255,205],[260,189],[265,180],[270,184],[275,160],[280,182],[285,179],[290,164],[295,173],[300,149],[305,168],[310,144],[315,129],[320,123],[325,101],[330,110],[335,107],[340,94],[345,111],[350,103],[355,97],[360,96],[365,112],[370,91],[375,102],[380,96],[385,88],[390,105],[395,69],[400,97],[405,73],[410,81],[415,73],[420,80],[425,91],[430,68],[435,73],[440,75],[445,76],[450,55],[455,62],[460,62],[465,70],[470,58],[475,60],[480,49],[485,60],[490,41],[495,61],[500,51],[505,51],[510,48],[515,50],[520,54],[525,52],[530,33],[535,51],[540,51],[545,46],[550,54],[555,41],[560,41],[565,54],[570,43],[575,39],[580,42],[585,37],[590,50],[595,46],[600,28],[605,42],[610,45],[615,27],[620,43],[625,28],[630,37],[635,32],[640,42],[645,42],[650,29],[655,40],[660,37],[665,40],[670,29],[675,28],[680,25],[685,29],[690,29],[695,27],[700,25],[705,38],[710,20],[715,33],[720,34],[725,30],[730,26],[735,22],[740,26],[745,25],[750,30],[755,23],[760,22],[765,29],[770,32],[775,34],[780,18],[785,14],[790,24],[795,18],[800,27],[805,30],[810,16],[815,27],[820,21],[825,18],[830,17],[835,24],[840,22],[845,18],[850,20],[855,21],[860,18],[865,22],[870,21],[875,19],[880,10],[885,24],[890,16],[895,15],[900,15],[905,19],[910,17],[915,13],[920,12],[925,17],[930,16],[935,17],[940,8],[945,15],[950,15],[955,18],[960,13],[965,12],[970,21],[975,11],[980,11],[985,19],[990,19],[995,16],[1000,15],[1005,12],[1010,7],[1015,14],[1020,21],[1025,14],[1030,22],[1035,12],[1040,11],[1045,11],[1050,10],[1055,15],[1060,18],[1065,18],[1070,20],[1075,9],[1080,16],[1085,12],[1090,18],[1095,12],[1100,11],[1105,12],[1110,5],[1115,12],[1120,13],[1125,9],[1130,7],[1135,11],[1140,11],[1145,12],[1150,10],[1155,11],[1160,7],[1165,13],[1170,10],[1175,10],[1180,8],[1185,12],[1190,7],[1195,9],[1200,6],[1205,11],[1210,6],[1215,7],[1220,11],[1225,13],[1230,10],[1235,9],[1240,12],[1245,7],[1250,8],[1255,16],[1260,15],[1265,8],[1270,9],[1275,8],[1280,11],[1285,9],[1290,9],[1295,7],[1300,12],[1305,7],[1310,7],[1315,7],[1320,10],[1325,7],[1330,7],[1335,7],[1340,6],[1345,6],[1350,13],[1355,12],[1360,6],[1365,12],[1370,8],[1375,10],[1380,5],[1385,7],[1390,10],[1395,7],[1400,7],[1405,6],[1410,7],[1415,4],[1420,9],[1425,8],[1430,3],[1435,11],[1440,1],[1445,3],[1450,5],[1455,8],[1460,3],[1465,1],[1470,9],[1475,6],[1480,5],[1485,4],[1490,7],[1495,7],[1500,7],[1505,10],[1510,4],[1515,9],[1520,4],[1525,4],[1530,5],[1535,5],[1540,6],[1545,2],[1550,4],[1555,8],[1560,2],[1565,2],[1570,9],[1575,6],[1580,7],[1585,5],[1590,2],[1595,5],[1600,7],[1605,6],[1610,8],[1615,8],[1620,6],[1625,10],[1630,5],[1635,2],[1640,7],[1645,4],[1650,3],[1655,3],[1660,3],[1665,4],[1670,3],[1675,3],[1680,4],[1685,3],[1690,6],[1695,4],[1700,1],[1705,2],[1710,7],[1715,5],[1720,5],[1725,4],[1730,8],[1735,3],[1740,2],[1745,2],[1750,2],[1755,2],[1760,4],[1765,9],[1770,2],[1775,5],[1780,5],[1785,4],[1790,2],[1795,9],[1800,3],[1805,3],[1810,2],[1815,6],[1820,5],[1825,3],[1830,2],[1835,4],[1840,5],[1845,6],[1850,3],[1855,4],[1860,1],[1865,3],[1870,3],[1875,6],[1880,4],[1885,1],[1890,1],[1895,4],[1900,4],[1905,4],[1910,3],[1915,4],[1920,6],[1925,3],[1930,6],[1935,3],[1940,6],[1945,2],[1950,2],[1955,4],[1960,6],[1965,4],[1970,11],[1975,4],[1980,3],[1985,3],[1990,5],[1995,3],[2000,6],[2005,3],[2010,7],[2020,1],[2025,2],[2035,6],[2040,1],[2045,4],[2055,5],[2060,4],[2065,10],[2070,3],[2075,1],[2080,3],[2085,4],[2090,4],[2095,5],[2105,7],[2110,6],[2115,1],[2120,3],[2125,2],[2130,5],[2140,4],[2145,2],[2150,3],[2155,2],[2160,3],[2165,5],[2170,1],[2175,7],[2180,2],[2185,1],[2190,2],[2195,3],[2200,4],[2205,3],[2210,3],[2215,3],[2220,3],[2230,5],[2235,2],[2240,1],[2245,2],[2250,1],[2255,3],[2260,1],[2270,4],[2275,5],[2280,3],[2285,1],[2290,1],[2295,2],[2300,1],[2305,2],[2310,3],[2315,2],[2320,2],[2325,1],[2330,4],[2335,4],[2340,1],[2345,4],[2350,5],[2355,4],[2360,5],[2365,2],[2370,1],[2375,3],[2380,1],[2385,3],[2390,2],[2395,2],[2400,1],[2405,2],[2410,3],[2415,1],[2420,2],[2425,2],[2430,1],[2435,2],[2440,2],[2445,3],[2455,1],[2460,6],[2465,1],[2470,4],[2475,2],[2480,2],[2485,2],[2490,2],[2495,3],[2500,1],[2510,2],[2515,2],[2520,1],[2530,3],[2535,4],[2540,3],[2545,2],[2550,3],[2555,5],[2560,1],[2565,2],[2570,2],[2575,3],[2580,2],[2590,1],[2595,5],[2600,2],[2605,1],[2610,4],[2615,3],[2620,1],[2625,5],[2630,3],[2640,1],[2650,5],[2655,2],[2660,2],[2665,1],[2670,1],[2675,1],[2680,2],[2685,1],[2690,1],[2695,4],[2710,2],[2715,3],[2720,3],[2725,1],[2735,2],[2740,2],[2745,1],[2750,3],[2760,3],[2765,2],[2770,2],[2775,2],[2780,1],[2785,2],[2790,3],[2795,3],[2800,1],[2805,1],[2810,3],[2815,4],[2820,2],[2830,1],[2835,1],[2840,1],[2845,1],[2850,3],[2855,1],[2860,1],[2865,2],[2875,1],[2885,2],[2900,2],[2905,2],[2925,2],[2930,1],[2940,1],[2955,1],[2960,2],[2965,1],[2970,1],[2975,1],[2985,1],[2990,2],[3000,2],[3005,2],[3010,2],[3015,4],[3020,1],[3025,1],[3035,1],[3040,3],[3050,1],[3055,1],[3060,1],[3065,1],[3070,1],[3100,2],[3105,1],[3110,2],[3115,1],[3125,1],[3130,2],[3140,2],[3145,1],[3155,2],[3160,1],[3165,1],[3175,2],[3185,1],[3190,1],[3205,3],[3230,1],[3235,1],[3245,1],[3250,1],[3255,3],[3265,1],[3285,1],[3300,1],[3305,2],[3310,1],[3315,1],[3325,1],[3335,1],[3355,1],[3375,1],[3405,2],[3415,2],[3420,1],[3430,2],[3435,1],[3440,1],[3445,1],[3465,2],[3475,1],[3500,1],[3510,3],[3515,1],[3520,2],[3530,1],[3535,2],[3545,1],[3550,1],[3580,2],[3590,3],[3595,1],[3600,2],[3610,1],[3615,1],[3630,1],[3645,2],[3665,1],[3675,1],[3695,1],[3710,1],[3740,1],[3760,1],[3775,3],[3790,1],[3800,2],[3825,1],[3830,1],[3855,1],[3880,1],[3900,1],[3925,1],[3935,1],[3950,1],[3985,1],[4005,1],[4020,1],[4035,2],[4045,1],[4055,1],[4060,1],[4075,2],[4085,1],[4115,1],[4195,1],[4200,1],[4235,1],[4260,1],[4320,2],[4400,1],[4430,1],[4455,1],[4460,1],[4540,1],[4645,1],[4825,1],[5130,1],[5190,1],[5290,1],[5420,1],[5460,1],[5465,1],[5485,1],[5585,1],[5635,1],[5675,1],[5705,1],[5815,1],[5875,1],[6020,1],[6140,1],[6295,1],[6525,1]]",18538719.211838704,1914.0
Wyoming,Wyoming,45.0006839,40.998378,-104.0538348,-111.0469023,42.71451356308551,-107.11398214872298,1173.1387335601607,53090.0,24.577446373527103,85.58485942739232,71189.0,745765.0,555094.0,600059.0,1875949.0,38.0,3848056.0,9.5,962014.0,21035317.83916015,274702251.0844239,181985743.3164917,192816743.1581421,631728109.1394534,12738.199609375,1302268164.5376706,"[[0,10729],[5,17568],[10,11310],[15,5640],[20,2439],[25,1268],[30,753],[35,475],[40,347],[45,254],[50,202],[55,171],[60,144],[65,132],[70,119],[75,119],[80,98],[85,79],[90,79],[95,69],[100,61],[105,65],[110,49],[115,46],[120,54],[125,36],[130,26],[135,36],[140,33],[145,23],[150,25],[155,24],[160,16],[165,22],[170,18],[175,17],[180,18],[185,18],[190,18],[195,13],[200,15],[205,16],[210,15],[215,11],[220,8],[225,10],[230,11],[235,10],[240,8],[245,6],[250,12],[255,5],[260,12],[265,5],[270,11],[275,7],[280,6],[285,6],[290,4],[295,8],[300,8],[305,6],[310,7],[315,7],[320,6],[325,7],[330,5],[335,5],[340,3],[345,9],[350,5],[355,6],[360,1],[365,5],[370,4],[375,5],[380,5],[385,2],[390,5],[395,1],[400,2],[405,3],[410,4],[415,7],[420,4],[425,4],[430,3],[435,4],[440,4],[445,2],[455,3],[460,1],[465,3],[470,2],[475,2],[480,1],[485,6],[495,4],[500,2],[510,4],[515,1],[520,2],[530,1],[535,1],[540,2],[545,3],[550,1],[555,1],[560,3],[570,1],[575,3],[585,1],[600,3],[605,1],[610,2],[625,2],[630,3],[635,2],[640,1],[645,1],[650,1],[655,1],[660,3],[675,1],[680,1],[685,1],[690,1],[695,1],[705,1],[710,1],[720,2],[745,1],[750,1],[755,1],[760,1],[765,1],[780,1],[790,2],[800,1],[810,1],[830,1],[835,1],[840,2],[845,2],[860,1],[865,1],[870,1],[880,1],[895,1],[905,1],[910,1],[935,2],[955,1],[960,2],[970,2],[980,1],[985,1],[990,2],[995,1],[1005,1],[1010,1],[1015,1],[1025,1],[1050,1],[1070,1],[1075,1],[1105,1],[1120,1],[1170,1],[1230,1],[1235,1],[1275,1],[1280,1],[1380,1],[1385,1],[1495,1],[1525,1],[1535,2],[1540,1],[1550,1],[1600,1],[1615,1],[1655,1],[1690,1],[1710,1],[1810,1],[2035,1],[2100,1],[2210,1],[2250,1],[2455,1],[2605,1],[2610,1],[2700,1],[2740,1],[2760,1],[2890,1],[3315,1]]",399567.81007562927,29.0

